Study of $B_c^+ \rightarrow \chi_c \pi^+$ decays

A study of $B_c^+ \rightarrow \chi_c \pi^+$ decays is reported using proton-proton collision data, collected with the LHCb detector at centre-of-mass energies of 7, 8, and 13 TeV, corresponding to an integrated luminosity of 9fb$^{-1}$. The decay $B_c^+ \rightarrow \chi_{c2} \pi^+$ is observed for the first time, with a significance exceeding seven standard deviations. The relative branching fraction with respect to the $B_c^+ \rightarrow J/\psi \pi^+$ decay is measured to be $$ \frac{\mathcal{B}_{B_c^+ \rightarrow \chi_{c2} \pi^+}} {\mathcal{B}_{B_c^+ \rightarrow J/\psi \pi^+}} = 0.37 \pm 0.06 \pm 0.02 \pm 0.01 , $$ where the first uncertainty is statistical, the second is systematic, and the third is due to the knowledge of the $\chi_c \rightarrow J/\psi \gamma$ branching fraction. No significant $B_c^+ \rightarrow \chi_{c1} \pi^+$ signal is observed and an upper limit for the relative branching fraction for the $B_c^+ \rightarrow \chi_{c1} \pi^+$ and $B_c^+ \rightarrow \chi_{c2} \pi^+$ decays of $$ \frac{\mathcal{B}_{B_c^+ \rightarrow \chi_{c1} \pi^+}} {\mathcal{B}_{B_c^+ \rightarrow \chi_{c2} \pi^+}} < 0.49 $$ is set at the 90\% confidence level.

==> figs/Fig1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.12037037111986,
  "fY1" : -3658.53653550325,
  "fX2" : 5.36728395064,
  "fY2" : 26829.2682677516,
  "fXtoAbsPixelk" : -20737.500014075,
  "fXtoPixelk" : -20737.500014075,
  "fXtoPixel" : 4050.00001192094,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -0.026240000064373,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.12037037111986,
  "fPixeltoXk" : 5.12037037111986,
  "fPixeltoX" : 2.46913579520138e-4,
  "fAbsPixeltoYk" : 26829.2682677516,
  "fPixeltoYk" : -3658.53653550325,
  "fPixeltoY" : -38.1097560040686,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.15,
  "fUymin" : 0,
  "fUxmax" : 5.35,
  "fUymax" : 25000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.15,
      "fY1" : 0,
      "fX2" : 5.35,
      "fY2" : 25000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_242033e0",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 5.15,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 25000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 17735.5135086169, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[cb2_mYHNJt]",
      "fTitle" : "Projection of Fit1D FitRDC1_burd",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 273,
      "fX" : [5.149998, 5.15, 5.152, 5.154, 5.156, 5.158, 5.16, 5.162, 5.164, 5.166, 5.168, 5.17, 5.172, 5.174, 5.176, 5.178, 5.18, 5.182, 5.184, 5.186, 5.188, 5.19, 5.192, 5.194, 5.196, 5.198, 5.2, 5.202, 5.204, 5.206, 5.208, 5.21, 5.212, 5.214, 5.216, 5.218, 5.22, 5.222, 5.224, 5.226, 5.228, 5.23, 5.232, 5.234, 5.236, 5.238, 5.24, 5.242, 5.244, 5.245, 5.246, 5.247, 5.248, 5.249, 5.25, 5.251, 5.252, 5.253, 5.254, 5.2545, 5.255, 5.2555, 5.256, 5.2565, 5.257, 5.2575, 5.258, 5.2585, 5.259, 5.2595, 5.26, 5.2605, 5.261, 5.2615, 5.26175, 5.262, 5.26225, 5.2625, 5.26275, 5.263, 5.26325, 5.2635, 5.26375, 5.264, 5.26425, 5.2645, 5.26475, 5.265, 5.26525, 5.2655, 5.26575, 5.266, 5.26625, 5.2665, 5.26675, 5.266875, 5.267, 5.267125, 5.26725, 5.267375, 5.2675, 5.26775, 5.268, 5.26825, 5.2685, 5.26875, 5.269, 5.26925, 5.2695, 5.27, 5.2705, 5.271, 5.272, 5.2725, 5.27275, 5.273, 5.27325, 5.2735, 5.27375, 5.274, 5.27425, 5.2745, 5.27475, 5.275, 5.27525, 5.2755, 5.27575, 5.276, 5.27625, 5.2765, 5.276625, 5.27675, 5.276875, 5.277, 5.277125, 5.27725, 5.277375, 5.2775, 5.277625, 5.27775, 5.277875, 5.278, 5.278125, 5.27825, 5.278375, 5.2785, 5.278625, 5.27875, 5.278875, 5.279, 5.279125, 5.27925, 5.279375, 5.2795, 5.279625, 5.27975, 5.279875, 5.28, 5.280125, 5.28025, 5.280375, 5.2805, 5.280625, 5.28075, 5.280875, 5.281, 5.281125, 5.28125, 5.281375, 5.2815, 5.281625, 5.28175, 5.281875, 5.282, 5.28225, 5.2825, 5.28275, 5.283, 5.28325, 5.2835, 5.28375, 5.284, 5.28425, 5.2845, 5.28475, 5.285, 5.28525, 5.2855, 5.28575, 5.286, 5.2865, 5.287, 5.288, 5.2885, 5.289, 5.28925, 5.2895, 5.28975, 5.29, 5.29025, 5.2905, 5.29075, 5.291, 5.29125, 5.2915, 5.29175, 5.292, 5.29225, 5.2925, 5.29275, 5.293, 5.29325, 5.2935, 5.29375, 5.294, 5.29425, 5.2945, 5.29475, 5.295, 5.29525, 5.2955, 5.29575, 5.296, 5.29625, 5.2965, 5.29675, 5.297, 5.29725, 5.2975, 5.298, 5.2985, 5.299, 5.2995, 5.3, 5.3005, 5.301, 5.3015, 5.302, 5.3025, 5.303, 5.3035, 5.304, 5.3045, 5.305, 5.306, 5.307, 5.308, 5.309, 5.31, 5.311, 5.312, 5.313, 5.314, 5.316, 5.318, 5.32, 5.322, 5.324, 5.326, 5.328, 5.33, 5.332, 5.334, 5.336, 5.338, 5.34, 5.342, 5.344, 5.346, 5.348, 5.35, 5.35, 5.350002],
      "fY" : [0, 14.9907181766795, 15.6088785553672, 16.2627256229327, 16.9549271216958, 17.6883971182579, 18.4663232217305, 19.2921973205586, 20.1698503611372, 21.1034917797236, 22.0977543042114, 23.1577449676557, 24.2891033254307, 25.4980680479061, 26.7915532773127, 28.1772363993335, 29.6636591974555, 31.260344744346, 32.9779328561803, 34.8283375139562, 36.8249303673496, 38.9827553158965, 41.3187802535679, 43.8521934232439, 46.6047535316952, 49.6012049205352, 52.8697718021942, 56.4427490212646, 60.3572112159296, 64.6558679332653, 69.3880996034306, 74.6112188550204, 80.3920142158558, 86.8086498387026, 93.953016979912, 101.933662593896, 110.87946050077, 120.94424531524, 132.312704742744, 145.207930821846, 159.901178371255, 176.724589044213, 196.087942094026, 218.500934722378, 244.603148740728, 275.204842842746, 311.343210733041, 354.361079352192, 406.018721876243, 435.790049925946, 468.655452716467, 505.036715044148, 545.427604678788, 590.408782710302, 640.666381059258, 697.015300820461, 760.428634435736, 832.075096369407, 913.367017856439, 958.152904440177, 1006.02240582258, 1057.2512963674, 1112.14591116568, 1171.04721237517, 1234.33549073845, 1302.43581680831, 1375.82437994143, 1455.03588210297, 1540.67218936499, 1633.4124885108, 1734.02525171907, 1843.38238195619, 1962.47599947759, 2092.43844098627, 2161.89345989087, 2234.56618452226, 2310.64903410504, 2390.34859438031, 2473.88686158186, 2561.50261376538, 2653.45292444023, 2750.01483542649, 2851.4872081437, 2958.19277515881, 3070.48041683509, 3188.72769142515, 3313.34365098049, 3444.77198013121, 3583.49450024392, 3730.0350877926, 3884.96406317307, 4048.90311485891, 4222.53083393084, 4406.58894594108, 4601.88934113265, 4704.03023086029, 4809.32202063956, 4917.8896414176, 5029.86409595777, 5145.38280924181, 5264.3158426032, 5507.13413862985, 5755.57947550472, 6009.41420010746, 6268.37407562006, 6532.16815407019, 6800.47877524836, 7072.96169746508, 7349.24636491116, 7911.60973339055, 8484.09726927576, 9062.85757532195, 10222.1061445017, 10793.3460537126, 11074.7385952935, 11352.4748870619, 11625.9191638754, 11894.4326427812, 12157.375951088, 12414.1116145796, 12664.0065926513, 12906.4348465564, 13140.7799263966, 13366.4375620694, 13582.8182430917, 13789.3497719879, 13985.4797758446, 14170.6781606816, 14344.4394934179, 14506.2852964848, 14582.5982627297, 14655.766240536, 14725.7379589016, 14792.4642212101, 14855.8979628505, 14915.9943065202, 14972.7106151251, 15026.0065421801, 15075.8440796324, 15122.1876030302, 15165.0039139553, 15204.2622796532, 15239.9344697954, 15271.9947903083, 15300.4201142146, 15325.1899094365, 15346.2862635106, 15363.6939051749, 15377.4002227924, 15387.3952795778, 15393.6718256028, 15396.2253065604, 15395.0538692723, 15390.1583639297, 15381.5423430655, 15369.2120572577, 15353.1764475727, 15333.4471347603, 15310.0384052191, 15282.9671937563, 15252.2530631709, 15217.9181806934, 15179.9872913243, 15138.487688115, 15093.449179439, 15044.9040533123, 14992.8870388212, 14937.4352647186, 14878.5882152636, 14816.387683376, 14750.8777211783, 14682.104588016, 14610.1166960371, 14534.9645534167, 14375.3796727566, 14203.7936356475, 14020.6796743834, 13826.5383916952, 13621.8954839528, 13407.2993742918, 13183.3187705316, 12950.5401630664, 12709.5652780799, 12461.0085014664, 12205.4942887919, 11943.6545764486, 11676.1262088325, 11403.5483959957, 11126.5602157156, 10845.7981733001, 10275.4715243374, 9697.52113312118, 8537.58190760024, 7964.34486358678, 7400.89025197926, 7123.94310742962, 6850.72609806383, 6581.61462095763, 6316.95782401981, 6057.07831283175, 5802.27199488609, 5552.80805659602, 5308.92906775391, 5072.12962541655, 4846.59930838786, 4632.09642480026, 4428.03337257958, 4233.85641604618, 4049.04358808167, 3873.10273120267, 3705.56966775346, 3546.00649016543, 3393.99996290611, 3249.16002834512, 3111.11840935229, 2979.52730196865, 2854.05815196397, 2734.40050955804, 2620.26095699532, 2511.36210403384, 2407.44164677788, 2308.25148560175, 2213.55689821495, 2123.13576420552, 2036.7778376449, 1954.28406458733, 1875.46594251756, 1800.14491899749, 1728.15182696178, 1593.51654541736, 1470.37509750106, 1357.66185935506, 1254.41770293825, 1159.77859590765, 1072.96550163053, 993.275422100669, 920.073446607167, 852.785686387458, 790.892990563398, 733.925351725039, 681.456920880266, 633.101561363553, 588.50887988847, 547.360680419284, 474.267235975312, 411.807134406075, 358.310024069148, 312.386810467794, 272.879205466835, 238.818866205968, 209.394200917844, 183.923323922193, 161.831957788067, 125.923286090925, 98.6141363989597, 77.700571470493, 61.5788961664371, 49.072954040618, 39.31365791057, 31.6542187716205, 25.6099961377653, 20.8154785464118, 16.9932816939302, 13.9316446927337, 11.467981440507, 9.47677784099614, 7.86062988254261, 6.54356688295846, 5.46604800655914, 4.58119155840019, 3.85191790414802, 3.85191790414802, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[cb2_mYHNJt]",
        "fTitle" : "Projection of Fit1D FitRDC1_burd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 275,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 273,
          "fXmin" : 5.1299976,
          "fXmax" : 5.3700024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16935.8478372165,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16935.8478372165,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDC1_burd",
      "_ymin" : 0,
      "_ymax" : 15396.2253065604,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[(RDC2)_plus_(EDGC2)]",
      "fTitle" : "Projection of Fit1D FitRDC1_burd",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1181,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 260,
      "fX" : [5.149998, 5.15, 5.152, 5.154, 5.156, 5.158, 5.16, 5.162, 5.164, 5.166, 5.168, 5.17, 5.172, 5.174, 5.176, 5.178, 5.18, 5.182, 5.184, 5.185, 5.186, 5.187, 5.188, 5.189, 5.19, 5.191, 5.1915, 5.192, 5.1925, 5.193, 5.1935, 5.194, 5.1945, 5.195, 5.1955, 5.196, 5.1965, 5.197, 5.1975, 5.198, 5.1985, 5.199, 5.1995, 5.2, 5.20025, 5.2005, 5.20075, 5.201, 5.20125, 5.2015, 5.20175, 5.202, 5.20225, 5.2025, 5.20275, 5.203, 5.20325, 5.2035, 5.20375, 5.204, 5.20425, 5.2045, 5.20475, 5.205, 5.20525, 5.2055, 5.20575, 5.206, 5.2065, 5.207, 5.2075, 5.208, 5.2085, 5.209, 5.21, 5.211, 5.2115, 5.212, 5.2125, 5.213, 5.2135, 5.214, 5.2145, 5.215, 5.2155, 5.21575, 5.216, 5.21625, 5.2165, 5.21675, 5.217, 5.21725, 5.2175, 5.21775, 5.218, 5.21825, 5.2185, 5.21875, 5.219, 5.21925, 5.2195, 5.21975, 5.22, 5.22025, 5.2205, 5.22075, 5.221, 5.22125, 5.2215, 5.22175, 5.222, 5.22225, 5.2225, 5.22275, 5.223, 5.22325, 5.2235, 5.22375, 5.224, 5.22425, 5.2245, 5.22475, 5.225, 5.22525, 5.2255, 5.22575, 5.226, 5.22625, 5.2265, 5.22675, 5.227, 5.22725, 5.2275, 5.22775, 5.228, 5.22825, 5.2285, 5.229, 5.2295, 5.23, 5.2305, 5.231, 5.2315, 5.232, 5.2325, 5.233, 5.2335, 5.234, 5.2345, 5.235, 5.2355, 5.236, 5.2365, 5.237, 5.238, 5.239, 5.24, 5.242, 5.243, 5.244, 5.245, 5.246, 5.247, 5.24725, 5.2475, 5.24775, 5.248, 5.24825, 5.2485, 5.24875, 5.249, 5.2495, 5.25, 5.252, 5.2525, 5.253, 5.2535, 5.254, 5.25425, 5.2545, 5.25475, 5.255, 5.25525, 5.2555, 5.25575, 5.256, 5.25625, 5.2565, 5.25675, 5.257, 5.25725, 5.2575, 5.25775, 5.258, 5.25825, 5.2585, 5.25875, 5.259, 5.25925, 5.2595, 5.26, 5.2605, 5.261, 5.2615, 5.262, 5.2625, 5.263, 5.2635, 5.264, 5.2645, 5.265, 5.2655, 5.266, 5.267, 5.268, 5.269, 5.27, 5.271, 5.272, 5.274, 5.276, 5.278, 5.28, 5.282, 5.284, 5.286, 5.288, 5.29, 5.292, 5.294, 5.296, 5.298, 5.3, 5.302, 5.304, 5.306, 5.308, 5.31, 5.312, 5.314, 5.316, 5.318, 5.32, 5.322, 5.324, 5.326, 5.328, 5.33, 5.332, 5.334, 5.336, 5.338, 5.34, 5.342, 5.344, 5.346, 5.348, 5.35, 5.35, 5.350002],
      "fY" : [0, 0.167892207062741, 0.216401959039015, 0.277030179854468, 0.352231529852977, 0.444799850821204, 0.557874262746465, 0.694933742342133, 0.859777578653774, 1.05648952678849, 1.28938478272132, 1.56294220948125, 1.8817320808102, 2.25036716723845, 2.67354190027425, 3.15629616997038, 3.7047675203744, 4.32789564182352, 5.04081006036897, 5.43877802379974, 5.87089896190408, 6.34412478586003, 6.8676495143604, 7.4534629728231, 8.11695646565007, 8.87755195394212, 9.30158571032888, 9.75931136560823, 10.2545487796849, 10.791466156619, 11.37458668083, 12.0087905198504, 12.6993113690888, 13.4517266979198, 14.2719408590965, 15.1661602478653, 16.1408597460862, 17.2027397625795, 18.3586732858411, 19.615642500548, 20.9806646854541, 22.4607073072804, 24.0625924515377, 25.7928909846443, 26.7081517493319, 27.657807118708, 28.6425549709694, 29.663054345964, 30.7199211890921, 31.8137240184851, 32.944979530905, 34.1141481630932, 35.3216296263458, 36.56775843321, 37.8527994362765, 39.1769434000203, 40.5403026275218, 41.9429066646753, 43.3846981053471, 44.8655285214408, 46.3851545423125, 47.9432341084991, 49.5393229248317, 51.1728711380959, 52.8432202645178, 54.549600391966, 56.2911276815095, 58.0668021924577, 61.7160020074263, 65.4868182123032, 69.3669348122966, 73.3421016202404, 77.3961639923286, 81.5111237496593, 89.8431168749772, 98.1886045684787, 102.333931740374, 106.441921425201, 110.498591373275, 114.490360305383, 118.404131549948, 122.227368279107, 125.948160078508, 129.555280720736, 133.038237135505, 134.730085231674, 136.387309680867, 138.008821588089, 139.593583917737, 141.1406120429, 142.648974174959, 144.117791677006, 145.546239264604, 146.933545097601, 148.278990766972, 149.581911180668, 150.841694352554, 152.057781098671, 153.229664645099, 154.356890151698, 155.439054156057, 156.475803942053, 157.466836837348, 158.411899444131, 159.310786807487, 160.163341525626, 160.969452806187, 161.729055472819, 162.442128926115, 163.108696062912, 163.728822157915, 164.302613711443, 164.830217267087, 165.311818202897, 165.747639499603, 166.137940489328, 166.483015588066, 166.783193015104, 167.038833502449, 167.250328997208, 167.418101359694, 167.542601059977, 167.624305875412, 167.663719591591, 167.661370709002, 167.617811157595, 167.533615021302, 167.409377274441, 167.24571253182, 167.043253814235, 166.802651330946, 166.524571280578, 166.209694671812, 165.858716165117, 165.472342936644, 165.051293565317, 164.596296944091, 163.587422736928, 162.451717964112, 161.195279947446, 159.824275500995, 158.344912551124, 156.763413586541, 155.085990950863, 153.318823975159, 151.468037934527, 149.539684800879, 147.539725753762, 145.474015402245, 143.348287663282, 141.168143235745, 138.939038604228, 136.666276502646, 134.354997764748, 129.636604423572, 124.821517685819, 119.944490363167, 110.128778299895, 105.244777754458, 100.408320761966, 95.6396699148334, 90.9564647670021, 86.32592342273, 85.0734223076024, 83.7551796244188, 82.3751143191241, 80.9372953686771, 79.4459200703881, 77.9052919761349, 76.3197986338637, 74.6938892971956, 71.3387954742603, 67.8760045366769, 53.6412873413196, 50.1455218897602, 46.7300608194991, 43.4173541473324, 40.2266084327755, 38.68206769687, 37.1737188418042, 35.7030334775432, 34.2712819167751, 32.8795374351473, 31.5286814535175, 30.2194095591416, 28.952238280222, 27.7275125265454, 26.5454136083949, 25.4059677460802, 24.309054983284, 23.2544184192595, 22.2416736773001, 21.2703185298194, 20.3397426040557, 19.4492370964559, 18.5980044281629, 17.7851677789219, 17.0097804417756, 16.2708349460985, 15.5672719019934, 14.2618468016032, 13.0843064088429, 12.0251272946564, 11.07467591124, 10.2233940454247, 9.46195460719114, 8.78138820079015, 8.17318174712783, 7.62935107491239, 7.14248987642663, 6.70579774070597, 6.31309014688735, 5.95879334195768, 5.34607709444473, 4.83439474125687, 4.39836663977238, 4.01915647286398, 3.68313297581488, 3.38064750801193, 2.85155788692326, 2.39970186501784, 2.00957225590452, 1.6726826001747, 1.38317711197748, 1.13610190413468, 0.926839380190932, 0.750983700156817, 0.604355882737097, 0.483048215879755, 0.383463040696862, 0.302337347146121, 0.236752913291589, 0.184134052320894, 0.142235543057244, 0.109123278267138, 0.0831499359091118, 0.0629276738407657, 0.0472995144313292, 0.0353107491524882, 0.0261813734764378, 0.0192802723865015, 0.0141016246117646, 0.010243783207081, 0.00739072176721625, 0.00529600726648942, 0.00376916835809749, 0.00266426700175193, 0.00187044611007441, 0.00130421112190039, 9.03203982145682e-4, 6.21239459186994e-4, 4.24392272239664e-4, 2.87946064044019e-4, 1.94039466002036e-4, 1.29868624292372e-4, 8.6328392543716e-5, 5.69952041494435e-5, 3.73730221143253e-5, 3.73730221143253e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[(RDC2)_plus_(EDGC2)]",
        "fTitle" : "Projection of Fit1D FitRDC1_burd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 262,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 260,
          "fXmin" : 5.1299976,
          "fXmax" : 5.3700024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 184.43009155075,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 184.43009155075,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDC1_burd",
      "_ymin" : 0,
      "_ymax" : 167.663719591591,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[exppol_PFjLsa]",
      "fTitle" : "Projection of Fit1D FitRDC1_burd",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 123,
      "fX" : [5.147998, 5.148, 5.15, 5.151, 5.152, 5.153, 5.154, 5.155, 5.156, 5.157, 5.158, 5.159, 5.16, 5.161, 5.162, 5.163, 5.164, 5.165, 5.166, 5.167, 5.168, 5.169, 5.17, 5.171, 5.172, 5.173, 5.174, 5.175, 5.176, 5.177, 5.178, 5.179, 5.18, 5.181, 5.182, 5.183, 5.184, 5.186, 5.188, 5.19, 5.192, 5.194, 5.196, 5.198, 5.2, 5.202, 5.204, 5.206, 5.208, 5.21, 5.212, 5.214, 5.216, 5.218, 5.22, 5.222, 5.224, 5.226, 5.228, 5.23, 5.232, 5.234, 5.236, 5.238, 5.24, 5.242, 5.244, 5.246, 5.248, 5.25, 5.252, 5.254, 5.256, 5.258, 5.26, 5.262, 5.264, 5.266, 5.268, 5.27, 5.272, 5.274, 5.276, 5.278, 5.28, 5.282, 5.284, 5.286, 5.288, 5.29, 5.292, 5.294, 5.296, 5.298, 5.3, 5.302, 5.304, 5.306, 5.308, 5.31, 5.312, 5.314, 5.316, 5.318, 5.32, 5.322, 5.324, 5.326, 5.328, 5.33, 5.332, 5.334, 5.336, 5.338, 5.34, 5.342, 5.344, 5.346, 5.348, 5.35, 5.35, 5.352, 5.352002],
      "fY" : [0, 2159.04902172412, 2159.04902172412, 2137.26262881257, 2115.96268637987, 2095.13893723816, 2074.78130817599, 2054.87990702556, 2035.42501977313, 2016.40710771194, 1997.81680463681, 1979.64491408039, 1961.88240658989, 1944.52041704401, 1927.55024200971, 1910.96333713786, 1894.75131459737, 1878.90594054752, 1863.41913264757, 1848.28295760336, 1833.48962875033, 1819.03150367255, 1804.90108185699, 1791.09100238279, 1777.59404164504, 1764.40311111238, 1751.51125511809, 1738.91164868429, 1726.59759537854, 1714.56252520262, 1702.79999251289, 1691.30367397185, 1680.06736653051, 1669.08498544095, 1658.35056229889, 1647.85824311568, 1637.60228641927, 1617.77704598859, 1598.83108919495, 1580.72234769511, 1563.41038072384, 1546.85632088673, 1531.0228215888, 1515.87400605296, 1501.37541788316, 1487.49397312907, 1474.19791380908, 1461.45676285093, 1449.24128040924, 1437.52342152109, 1426.27629506128, 1415.47412396048, 1405.09220664995, 1395.10687969789, 1385.49548160321, 1376.23631771354, 1367.30862623516, 1358.6925453034, 1350.36908108292, 1342.32007686824, 1334.5281831554, 1326.97682865681, 1319.65019223174, 1312.53317570602, 1305.61137755484, 1298.87106742373, 1292.29916146294, 1285.8831984517, 1279.611316689, 1273.47223162845, 1267.45521423533, 1261.55007004449, 1255.74711889854, 1250.03717534599, 1244.41152967991, 1238.86192959815, 1233.38056246646, 1227.96003816664, 1222.59337251222, 1217.27397121468, 1211.99561438375, 1206.75244154559, 1201.53893716347, 1196.34991664558, 1191.18051282542, 1186.02616290025, 1180.88259581395, 1175.74582007042, 1170.6121119648, 1165.47800421932, 1160.34027501174, 1155.19593738403, 1150.04222901986, 1144.87660237924, 1139.69671517953, 1134.50042121184, 1129.28576148269, 1124.0509556704, 1118.79439388682, 1113.51462873448, 1108.21036765012, 1102.88046552541, 1097.52391759635, 1092.13985259256, 1086.72752613841, 1081.28631439797, 1075.81570795594, 1070.31530592697, 1064.78481028621, 1059.22402041379, 1053.63282784647, 1048.01121122963, 1042.35923146317, 1036.67702703507, 1030.96480953629, 1025.22285935127, 1019.45152151812, 1013.65120175299, 1007.82236263312, 1001.9655199334, 1001.9655199334, 1001.9655199334, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]_Comp[exppol_PFjLsa]",
        "fTitle" : "Projection of Fit1D FitRDC1_burd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 125,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 123,
          "fXmin" : 5.1275976,
          "fXmax" : 5.3724024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2374.95392389653,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2374.95392389653,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDC1_burd",
      "_ymin" : 0,
      "_ymax" : 2159.04902172412,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]",
      "fTitle" : "Projection of Fit1D FitRDC1_burd",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 139,
      "fX" : [5.147998, 5.148, 5.15, 5.152, 5.154, 5.156, 5.158, 5.16, 5.162, 5.164, 5.166, 5.168, 5.17, 5.172, 5.174, 5.176, 5.178, 5.18, 5.182, 5.184, 5.186, 5.188, 5.19, 5.192, 5.194, 5.196, 5.198, 5.2, 5.202, 5.204, 5.206, 5.208, 5.21, 5.212, 5.214, 5.216, 5.218, 5.22, 5.222, 5.224, 5.226, 5.228, 5.23, 5.232, 5.234, 5.236, 5.238, 5.24, 5.242, 5.244, 5.246, 5.248, 5.25, 5.252, 5.254, 5.256, 5.258, 5.26, 5.261, 5.262, 5.263, 5.264, 5.265, 5.2655, 5.266, 5.2665, 5.267, 5.2675, 5.268, 5.269, 5.27, 5.272, 5.273, 5.274, 5.2745, 5.275, 5.2755, 5.276, 5.2765, 5.277, 5.2775, 5.278, 5.2785, 5.279, 5.2795, 5.28, 5.2805, 5.281, 5.2815, 5.282, 5.2825, 5.283, 5.2835, 5.284, 5.285, 5.286, 5.288, 5.289, 5.29, 5.291, 5.2915, 5.292, 5.2925, 5.293, 5.294, 5.295, 5.296, 5.297, 5.298, 5.299, 5.3, 5.302, 5.304, 5.306, 5.308, 5.31, 5.312, 5.314, 5.316, 5.318, 5.32, 5.322, 5.324, 5.326, 5.328, 5.33, 5.332, 5.334, 5.336, 5.338, 5.34, 5.342, 5.344, 5.346, 5.348, 5.35, 5.35, 5.352, 5.352002],
      "fY" : [0, 2174.20763210786, 2174.20763210786, 2131.78796689428, 2091.32106397878, 2052.73217842468, 2015.95000160589, 1980.90660407436, 1947.53737307261, 1915.78094253716, 1885.57911395408, 1856.87676783727, 1829.62176903413, 1803.76487705128, 1779.25969033323, 1756.06269055613, 1734.13352508219, 1713.43579324834, 1693.93880268506, 1675.62102933582, 1658.47628246445, 1642.52366907666, 1627.82205947666, 1614.48847234301, 1602.71730482983, 1592.79373536836, 1585.09085347404, 1580.03808067, 1578.05087031343, 1579.42065354645, 1584.17943297665, 1591.97148163291, 1601.97775725109, 1613.11023070234, 1624.51014207829, 1635.43253331073, 1645.31953305876, 1653.84177894132, 1660.9093851867, 1666.66016448035, 1671.43409114655, 1675.74260239082, 1680.2399458599, 1685.70211620029, 1693.01748913295, 1703.1923795767, 1717.37462297233, 1736.89907865105, 1763.36092507582, 1798.72620410115, 1845.49511593517, 1905.97621673646, 1982.01461722439, 2081.52513601238, 2215.14369633371, 2396.84526834444, 2646.20129789148, 2992.69862820058, 3216.12884910378, 3483.65150816583, 3806.39719046774, 4199.20268870019, 4682.14091866962, 4965.65803189798, 5282.8219463675, 5638.84045953858, 6039.93849183982, 6493.32556171616, 6983.00724275819, 8024.80530304701, 9132.90286107809, 11437.4824063935, 12564.9498616278, 13623.7156140121, 14114.6134835721, 14573.1970633626, 14994.6960365303, 15374.6167997101, 15708.8216655678, 15993.6034458186, 16225.7535379818, 16402.6217685547, 16522.1664322321, 16582.9932059127, 16584.381900161, 16526.3003301859, 16409.404932531, 16235.0281107317, 16005.152650825, 15722.373893429, 15389.8506712785, 15011.2463086994, 14590.6612231262, 14132.5588607844, 13122.9951986157, 12022.4708327507, 9708.94500326519, 8569.60983443261, 7483.04018412186, 6472.37962163346, 6008.73572617804, 5588.8566958072, 5208.55475863607, 4863.76953008003, 4266.69780977702, 3773.22215893768, 3363.90146458196, 3023.19477047729, 2738.62990070989, 2500.15940999316, 2299.65944513949, 1987.42834314236, 1762.49644612451, 1598.40134158162, 1477.16734562981, 1386.44113371575, 1317.63987931711, 1264.73860468695, 1223.46648395967, 1190.76809061613, 1164.43834139211, 1142.87260128618, 1124.89395800383, 1109.6327330059, 1096.44169332483, 1084.83588699766, 1074.44961060401, 1065.00539612754, 1056.29149739536, 1048.14543286785, 1040.44187532335, 1033.08368327328, 1025.9952182697, 1019.11733608794, 1012.40361118673, 1005.81747521057, 1005.81747521057, 1005.81747521057, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDC1_burd_burd_Norm[fmb_PVMJC1]",
        "fTitle" : "Projection of Fit1D FitRDC1_burd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 141,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 139,
          "fXmin" : 5.1275976,
          "fXmax" : 5.3724024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 18242.8200901772,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18242.8200901772,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDC1_burd",
      "_ymin" : 0,
      "_ymax" : 16584.381900161,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJC1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 100,
      "fX" : [5.151, 5.153, 5.155, 5.157, 5.159, 5.161, 5.163, 5.165, 5.167, 5.169, 5.171, 5.173, 5.175, 5.177, 5.179, 5.181, 5.183, 5.185, 5.187, 5.189, 5.191, 5.193, 5.195, 5.197, 5.199, 5.201, 5.203, 5.205, 5.207, 5.209, 5.211, 5.213, 5.215, 5.217, 5.219, 5.221, 5.223, 5.225, 5.227, 5.229, 5.231, 5.233, 5.235, 5.237, 5.239, 5.241, 5.243, 5.245, 5.247, 5.249, 5.251, 5.253, 5.255, 5.257, 5.259, 5.261, 5.263, 5.265, 5.267, 5.269, 5.271, 5.273, 5.275, 5.277, 5.279, 5.281, 5.283, 5.285, 5.287, 5.289, 5.291, 5.293, 5.295, 5.297, 5.299, 5.301, 5.303, 5.305, 5.307, 5.309, 5.311, 5.313, 5.315, 5.317, 5.319, 5.321, 5.323, 5.325, 5.327, 5.329, 5.331, 5.333, 5.335, 5.337, 5.339, 5.341, 5.343, 5.345, 5.347, 5.349],
      "fY" : [2196, 2110, 2153, 2051, 2023, 1998, 1886, 1769, 1781, 1777, 1829, 1750, 1780, 1740, 1682, 1673, 1670, 1647, 1614, 1631, 1699, 1663, 1637, 1652, 1611, 1635, 1592, 1641, 1568, 1707, 1595, 1674, 1715, 1613, 1667, 1605, 1674, 1755, 1686, 1695, 1718, 1722, 1727, 1733, 1687, 1686, 1731, 1766, 1808, 1809, 1824, 1919, 2116, 2332, 2693, 3261, 3907, 4914, 6165, 8034, 9984, 12571, 14777, 16056, 16761, 16326, 14868, 13090, 10446, 8493, 6527, 4920, 3839, 3058, 2732, 2238, 1940, 1708, 1511, 1503, 1321, 1363, 1366, 1234, 1159, 1162, 1148, 1148, 1153, 1087, 1056, 1054, 1086, 996, 1032, 1032, 984, 1003, 979, 951],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJC1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.13,
          "fXmax" : 5.37,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 828.591893076076,
          "fXmax" : 18487.9960050347,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18487.9960050347,
        "fMinimum" : 828.591893076076,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4],
      "fEXhigh" : [9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4, 9.99999999999997e-4],
      "fEYlow" : [46.3641654145254, 45.4374574829735, 45.903124894774, 44.7907275278285, 44.4805513527792, 44.2017896733453, 42.930979726458, 41.5624535660961, 41.7048575403353, 41.6574429964626, 42.2697322881497, 41.335989291518, 41.6930088995796, 41.2163037672324, 40.5152410696317, 40.4053786194431, 40.3686921738388, 40.0863277471612, 39.6777301499226, 39.8887360535089, 40.7219601668819, 40.2829621288106, 39.9629460123704, 40.1478781734054, 39.6403786728526, 39.9382244911915, 39.4030074054576, 40.0123437979094, 39.1011363473322, 40.8188818822582, 39.4405808670831, 40.4176001251296, 40.9155767797577, 39.6652835169878, 40.3319727664486, 39.5655712551313, 40.4176001251296, 41.3957038370283, 40.5639744788543, 40.6734137520803, 40.9517792139252, 41, 41.0601973046328, 41.1323191763322, 40.5761487970817, 40.5639744788543, 41.108292442733, 41.5267771783656, 42.0235229020363, 42.0352794748078, 42.2112397385044, 43.3092455995306, 45.5027173110457, 47.7933742867485, 51.3965316760186, 56.6073550429364, 62.0079994880657, 69.6017118193276, 78.0191059551753, 89.133977932478, 99.4212189677455, 111.621585789713, 121.061712722387, 126.213258974742, 128.965246301854, 127.274214926174, 121.435433734416, 113.912630421646, 101.706898005956, 91.6588302877153, 80.291398056971, 69.6444937254519, 61.4616817073261, 54.8014466356894, 51.770928822817, 46.8101469031749, 43.548268978474, 40.8309811158651, 38.3747990348504, 38.2717680793642, 35.8490027373516, 36.4222155348241, 36.4628191565525, 34.6318943411823, 33.5477605724664, 33.5917878674616, 33.3858377497149, 33.3858377497149, 33.4595347435738, 32.473474187595, 32, 31.9692161901085, 32.458306995354, 31.0634282041733, 31.6286476528347, 31.6286476528347, 30.872758884102, 31.1741219294237, 30.7929704566377, 30.3423410265823],
      "fEYhigh" : [47.3641654145254, 46.4374574829735, 46.903124894774, 45.7907275278285, 45.480551352779, 45.2017896733453, 43.930979726458, 42.5624535660961, 42.7048575403353, 42.6574429964626, 43.2697322881497, 42.335989291518, 42.6930088995796, 42.2163037672324, 41.5152410696317, 41.4053786194431, 41.3686921738388, 41.0863277471612, 40.6777301499226, 40.8887360535089, 41.7219601668819, 41.2829621288106, 40.9629460123704, 41.1478781734054, 40.6403786728526, 40.9382244911915, 40.4030074054576, 41.0123437979094, 40.1011363473322, 41.8188818822582, 40.4405808670831, 41.4176001251296, 41.9155767797577, 40.6652835169878, 41.3319727664486, 40.5655712551313, 41.4176001251296, 42.3957038370283, 41.5639744788543, 41.6734137520803, 41.9517792139252, 42, 42.0601973046328, 42.1323191763322, 41.5761487970817, 41.5639744788543, 42.108292442733, 42.5267771783656, 43.0235229020363, 43.0352794748078, 43.2112397385044, 44.3092455995306, 46.5027173110457, 48.7933742867485, 52.3965316760186, 57.6073550429364, 63.0079994880657, 70.6017118193276, 79.0191059551753, 90.133977932478, 100.421218967746, 112.621585789713, 122.061712722387, 127.213258974742, 129.965246301854, 128.274214926172, 122.435433734416, 114.912630421646, 102.706898005956, 92.6588302877153, 81.291398056971, 70.6444937254519, 62.4616817073261, 55.8014466356894, 52.770928822817, 47.8101469031749, 44.548268978474, 41.8309811158651, 39.3747990348504, 39.2717680793642, 36.8490027373516, 37.4222155348241, 37.4628191565525, 35.6318943411823, 34.5477605724664, 34.5917878674616, 34.3858377497149, 34.3858377497149, 34.4595347435738, 33.473474187595, 33, 32.9692161901085, 33.458306995354, 32.0634282041733, 32.6286476528346, 32.6286476528346, 31.872758884102, 32.1741219294238, 31.7929704566377, 31.3423410265823],
      "_yAxisLabel" : "Events \/ ( 0.002 )",
      "_ymin" : 0,
      "_ymax" : 16890.9652463019,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00199999999999999,
      "_nSigma" : 1,
      "_entries" : 310058,
      "_rawEntries" : -1,
      "_originalWeights" : [2196, 2110, 2153, 2051, 2023, 1998, 1886, 1769, 1781, 1777, 1829, 1750, 1780, 1740, 1682, 1673, 1670, 1647, 1614, 1631, 1699, 1663, 1637, 1652, 1611, 1635, 1592, 1641, 1568, 1707, 1595, 1674, 1715, 1613, 1667, 1605, 1674, 1755, 1686, 1695, 1718, 1722, 1727, 1733, 1687, 1686, 1731, 1766, 1808, 1809, 1824, 1919, 2116, 2332, 2693, 3261, 3907, 4914, 6165, 8034, 9984, 12571, 14777, 16056, 16761, 16326, 14868, 13090, 10446, 8493, 6527, 4920, 3839, 3058, 2732, 2238, 1940, 1708, 1511, 1503, 1321, 1363, 1366, 1234, 1159, 1162, 1148, 1148, 1153, 1087, 1056, 1054, 1086, 996, 1032, 1032, 984, 1003, 979, 951]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.92592592779964,
  "fY1" : -14.634146142013,
  "fX2" : 6.54320987659999,
  "fY2" : 107.317073071007,
  "fXtoAbsPixelk" : -9599.99998129243,
  "fXtoPixelk" : -9599.99998129243,
  "fXtoPixel" : 1620.00000476837,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -6.56000001609325,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.92592592779964,
  "fPixeltoXk" : 5.92592592779964,
  "fPixeltoX" : 6.17283948800346e-4,
  "fAbsPixeltoYk" : 107.317073071007,
  "fPixeltoYk" : -14.634146142013,
  "fPixeltoY" : -0.152439024016274,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6,
  "fUymin" : 0,
  "fUxmax" : 6.5,
  "fUymax" : 100,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6,
      "fY1" : 0,
      "fX2" : 6.5,
      "fY2" : 100,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_10f20f90",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 6,
        "fXmax" : 6.5,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 100,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 65.513542422955, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[cb2_jAuPsA]",
      "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [5.99999, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.11, 6.12, 6.13, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.195, 6.2, 6.205, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.2446875, 6.245, 6.2453125, 6.245625, 6.2459375, 6.24625, 6.2465625, 6.246875, 6.2471875, 6.2475, 6.2478125, 6.248125, 6.2484375, 6.24875, 6.2490625, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.255, 6.255625, 6.25625, 6.256875, 6.2575, 6.258125, 6.25875, 6.26, 6.26125, 6.261875, 6.2625, 6.263125, 6.26375, 6.2640625, 6.264375, 6.2646875, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.2834375, 6.28375, 6.284375, 6.285, 6.285625, 6.28625, 6.2875, 6.28875, 6.289375, 6.29, 6.290625, 6.29125, 6.291875, 6.2925, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.2990625, 6.299375, 6.2996875, 6.3, 6.3003125, 6.300625, 6.3009375, 6.30125, 6.3015625, 6.301875, 6.3021875, 6.3025, 6.3028125, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.46, 6.47, 6.48, 6.49, 6.5, 6.5, 6.50001],
      "fY" : [0, 0.0389429386943877, 0.0413872162533275, 0.0440945734082675, 0.0471061671017659, 0.050471786786237, 0.0542521695718749, 0.058522085284076, 0.063374502307069, 0.068926295256313, 0.0753261915466723, 0.0827660334808011, 0.0914970585367821, 0.101853962792744, 0.114291372967635, 0.12944073048584, 0.148201980492023, 0.171897129923284, 0.202539292530756, 0.243330241560864, 0.29964326699569, 0.336367599978022, 0.381131605733171, 0.436614867707659, 0.50675971318937, 0.549094921144319, 0.597580477027754, 0.653535340765987, 0.718664262966777, 0.795204858378686, 0.886145715093574, 0.995558224826838, 1.05888192023117, 1.12911636830056, 1.20735847657521, 1.29493873688198, 1.39348487322033, 1.50500701227004, 1.63201322122364, 1.7776686101479, 1.85871156109384, 1.94601808669175, 2.04028321717557, 2.14230402074383, 2.25299848514488, 2.3734286648358, 2.50482924411412, 2.64864303096974, 2.80656539459056, 2.98060034796592, 3.17313193953806, 3.27720495725585, 3.38701598001386, 3.50301519509695, 3.62569908393098, 3.7556163632543, 3.89337484742756, 4.0396494004955, 4.19519118242922, 4.36083843851162, 4.53752913648894, 4.72631582602988, 4.92838318337798, 5.14413382890255, 5.36784869735628, 5.59833670622139, 5.83564018296779, 6.07979224206183, 6.33081632314586, 6.58872573583336, 6.85352321286402, 7.12520047340801, 7.40373779834376, 7.68910361935791, 7.9812541237483, 8.28013287681557, 8.58567046373461, 8.8977841528087, 9.21637758198914, 9.54134047052566, 9.8725483575982, 10.2098623697337, 10.5531290187669, 11.2568322166528, 11.9821321607981, 12.7272620217257, 13.4902137856192, 14.2687407207927, 15.060362586076, 15.8623736775067, 17.4856819887233, 19.1129992898035, 19.9194080634748, 20.7160514353033, 21.4991109018692, 22.2647071186194, 22.639735181655, 23.0089309296004, 23.3718063910192, 23.7278758549618, 24.0766569398631, 24.4176716701618, 24.7504475573183, 25.0745186818465, 25.3894267729306, 25.6947222821514, 25.9899654478189, 26.2747273464126, 26.5485909276192, 26.8111520294828, 27.0620203702245, 27.3008205133288, 27.5271928025613, 27.7407942636673, 27.9412994695876, 28.1284013661362, 28.3018120552143, 28.4612635327635, 28.6065083788095, 28.7373203971139, 28.8534952021177, 28.9548507510424, 29.041227819214, 29.1124904168707, 29.1685261459267, 29.2092464953832, 29.2345870742992, 29.2445077814631, 29.2389929111405, 29.2180511945071, 29.1817157766143, 29.1300441289718, 29.0631178980698, 28.9810426904017, 28.8839477947764, 28.7719858429445, 28.645332409786, 28.5041855545224, 28.3487653046329, 28.1793130843586, 27.9960910898703, 27.7993816133615, 27.5894863185113, 27.3667254699111, 27.1314371192135, 26.8839762508993, 26.624713890676, 26.3540361796423, 26.0723434174504, 25.7800490777731, 25.4775787994608, 25.1653693568297, 24.8438676125483, 24.5135294566248, 24.1748187350079, 23.8282061712947, 23.4741682850326, 23.1131863100676, 22.7457451163291, 22.3723321383914, 21.609547036272, 20.8287417948453, 20.0338019499204, 19.2285565230218, 17.6020073961141, 15.9775278787368, 15.1742672040977, 14.3809917727441, 13.6004386453252, 12.8351208036369, 12.0873186930812, 11.3590746142304, 10.6521898722011, 10.3072541578608, 9.96822455830955, 9.6352587663499, 9.30849980826342, 8.98807623680848, 8.67410235526531, 8.36667847077037, 8.06589117514882, 7.77181365141032, 7.48450600404508, 7.20401561124236, 6.93037749713025, 6.66361472214486, 6.40373878964064, 6.15075006685594, 5.90463821837758, 5.66538265027468, 5.43295296309605, 5.20730941197531, 4.98840337213191, 4.77617780809789, 4.57190896883721, 4.37935032853466, 4.19793407638636, 4.02684568581514, 3.86534218831279, 3.71274486449832, 3.56843278291199, 3.43183707684003, 3.30243586508649, 3.17974973581646, 3.06333772378007, 2.84774326687022, 2.65276647100922, 2.47594261355539, 2.31515750646167, 2.16859009460304, 2.03466562924023, 1.9120172622061, 1.79945438534088, 1.69593640367734, 1.60055090942816, 1.51249543843963, 1.43106215716639, 1.35562495800767, 1.22057915356053, 1.10360789172079, 1.00171904999402, 0.912503962606308, 0.834007639796784, 0.764631179735026, 0.703057615634327, 0.648195019884807, 0.599132452123678, 0.515469519283601, 0.447263783453916, 0.391032021505755, 0.344203832370562, 0.304851957455612, 0.243049877014259, 0.197434989576202, 0.162943039850978, 0.136318505592888, 0.115398257912062, 0.085198327053452, 0.0649888443280317, 0.0508939833639069, 0.0407277961153989, 0.0331881676147798, 0.0274637503857589, 0.0230295502513223, 0.0195347762876965, 0.016738461695113, 0.0144710448733128, 0.0126106576271967, 0.0110680525152752, 0.00977676887727948, 0.0086865662531181, 0.0086865662531181, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[cb2_jAuPsA]",
        "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 5.949988,
          "fXmax" : 6.550012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 32.1689585596094,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 32.1689585596094,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "_ymin" : 0,
      "_ymax" : 29.2445077814631,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[(RDS_chic1_c2)_plus_(RDBuk_chic1_c2)]",
      "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1181,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 249,
      "fX" : [5.99999, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.11, 6.12, 6.13, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.245, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.26375, 6.265, 6.26625, 6.2675, 6.26875, 6.27, 6.27125, 6.2725, 6.27375, 6.275, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.279375, 6.28, 6.280625, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.285, 6.285625, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.29, 6.290625, 6.29125, 6.291875, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.3, 6.30125, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.325, 6.3275, 6.32875, 6.33, 6.33125, 6.3325, 6.33375, 6.335, 6.335625, 6.33625, 6.336875, 6.3375, 6.338125, 6.33875, 6.339375, 6.3396875, 6.34, 6.3403125, 6.340625, 6.3409375, 6.34125, 6.3415625, 6.341875, 6.3421875, 6.3425, 6.3428125, 6.343125, 6.3434375, 6.34375, 6.3440625, 6.344375, 6.3446875, 6.345, 6.3453125, 6.345625, 6.3459375, 6.34625, 6.3465625, 6.346875, 6.3471875, 6.3475, 6.3478125, 6.348125, 6.3484375, 6.34875, 6.3490625, 6.349375, 6.3496875, 6.35, 6.3503125, 6.350625, 6.3509375, 6.35125, 6.351875, 6.3525, 6.353125, 6.35375, 6.354375, 6.3546875, 6.355, 6.3553125, 6.355625, 6.3559375, 6.35625, 6.3565625, 6.356875, 6.3575, 6.358125, 6.35875, 6.359375, 6.36, 6.360625, 6.36125, 6.361875, 6.3625, 6.36375, 6.3640625, 6.364375, 6.3646875, 6.365, 6.3653125, 6.365625, 6.3659375, 6.36625, 6.3665625, 6.366875, 6.3671875, 6.3675, 6.3678125, 6.368125, 6.3684375, 6.36875, 6.3690625, 6.369375, 6.3696875, 6.37, 6.3703125, 6.370625, 6.3709375, 6.37125, 6.3715625, 6.371875, 6.3725, 6.373125, 6.37375, 6.374375, 6.375, 6.375625, 6.37625, 6.376875, 6.3775, 6.378125, 6.37875, 6.379375, 6.38, 6.380625, 6.38125, 6.381875, 6.3825, 6.383125, 6.38375, 6.384375, 6.385, 6.385625, 6.38625, 6.386875, 6.3875, 6.38875, 6.39, 6.39125, 6.3925, 6.39375, 6.395, 6.39625, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.415, 6.42, 6.43, 6.44, 6.45, 6.46, 6.47, 6.48, 6.49, 6.5, 6.5, 6.50001],
      "fY" : [0, 0.010168281293486, 0.0108068991937613, 0.0115037407323482, 0.0122658561201372, 0.013101372042429, 0.0140196920037547, 0.0150317410544493, 0.0161502663989183, 0.0173902088249292, 0.0187691645077545, 0.0203079629874489, 0.0220313956450883, 0.0239691407624148, 0.0261569476312605, 0.0286381652544911, 0.0314657340682462, 0.0347048065830333, 0.0384362322859731, 0.0427612452361302, 0.0478078482592743, 0.0537396266018998, 0.0607681143864989, 0.069170909624124, 0.0793275392286391, 0.0918963896160407, 0.0996124627439153, 0.109135901661911, 0.115050878786805, 0.122187305039443, 0.131080773614969, 0.142488010919773, 0.157448483983153, 0.166678835025458, 0.177346925448302, 0.18968872402502, 0.203967498454761, 0.220474085610453, 0.239526426549185, 0.26146821677111, 0.286666524812193, 0.315508242212433, 0.348395246286351, 0.38573818475397, 0.406209502678199, 0.427948828621521, 0.451006318680011, 0.475430986722016, 0.50127034592596, 0.528570031475363, 0.557373405984055, 0.587721149516746, 0.619650836363096, 0.653196501016584, 0.688388196099713, 0.725251545256959, 0.763807294305432, 0.804070864187108, 0.846051909496965, 0.889753886568619, 0.935173635277348, 0.982300978865143, 1.03111834619951, 1.08160042094374, 1.1337138221407, 1.18741682068526, 1.24265909608583, 1.29938153779052, 1.35751609517166, 1.4169856800283, 1.53957620238001, 1.66635557957712, 1.79638543532101, 1.92859439843787, 2.19467683369203, 2.32587406622437, 2.45394315014771, 2.51634563818988, 2.57741400010622, 2.6369645809313, 2.69481567286281, 2.75078854593417, 2.8047084838744, 2.85640581706486, 2.90659670475522, 3.00884522542108, 3.11382565230337, 3.22149727668068, 3.33180291070541, 3.44466698785509, 3.55999352098644, 3.67766391677031, 3.79753464769497, 3.91943478591853, 4.04316340717197, 4.16848687783347, 4.29513604440089, 4.55113992861193, 4.80820145885211, 4.93599638350058, 5.06259540057299, 5.18740221363, 5.30976472141483, 5.42897414395016, 5.54426505059572, 5.60018663649358, 5.65481654677276, 5.70804393714217, 5.75975492472731, 5.80983277693778, 5.8581581389336, 5.90460930365821, 5.9267894858702, 5.94756541209202, 5.96687802632425, 5.98468251871843, 6.00093567529721, 6.01559598667272, 6.02862375010198, 6.03998116437443, 6.04963241707342, 6.05754376380425, 6.06368359903621, 6.06802251826324, 6.07053337124758, 6.07119130617351, 6.06997380460172, 6.06686070717983, 6.06183423013049, 6.05487897260387, 6.04598191504673, 6.03513240880446, 6.02232215723531, 6.00754518867685, 5.99079782166286, 5.97207862284399, 5.95138835811808, 5.92872993752284, 5.90410835448847, 5.87753062008688, 5.84900569294789, 5.81854440554239, 5.78615938755684, 5.75186498710028, 5.71567719049893, 5.67761354144044, 5.63769306022943, 5.59593616391236, 5.55237217821622, 5.5075042889112, 5.41465793455108, 5.31751212843994, 5.21590664104501, 5.1097081461008, 4.99881208736486, 4.94157815897683, 4.88314469943189, 4.82350765310253, 4.76266516491542, 4.70061765366515, 4.63736788649846, 4.57292105431413, 4.50728484779741, 4.37248803162228, 4.23309185801098, 4.08925559730825, 3.94118570551687, 3.78913802017372, 3.63341974509935, 3.47439114159275, 3.31246683212599, 3.1481166105069, 2.81579853639063, 2.73523200968501, 2.65652284402175, 2.57964831063214, 2.50458519218825, 2.43130981618648, 2.35979808795005, 2.29002552321054, 2.22196728023094, 2.1555981914361, 2.09089279451571, 2.02782536297002, 1.96636993607049, 1.90650034820683, 1.84819025759681, 1.79141317433677, 1.7361424877707, 1.68235149316027, 1.63001341763967, 1.57910144543908, 1.52958874236437, 1.48144847952234, 1.43465385628071, 1.38917812245581, 1.34499459972243, 1.30207670223997, 1.26039795649248, 1.18065270128987, 1.10554999678767, 1.03488394042583, 0.968452061317913, 0.906055767975119, 0.847500747831757, 0.792597319804007, 0.741160741332976, 0.693011471554679, 0.647975392404011, 0.605883989597158, 0.56657449554659, 0.529889996351686, 0.495679505071643, 0.463798003528005, 0.434106454907619, 0.406471789439679, 0.380766865405419, 0.356870407710682, 0.334666926207892, 0.314046615897101, 0.294905241070108, 0.277144005385222, 0.260669409776087, 0.245393100007693, 0.218106671718855, 0.194674498868315, 0.174557767462242, 0.15728328950241, 0.142437686063934, 0.129661657058296, 0.118644435291242, 0.109118499957554, 0.0936571555317023, 0.0818223857610544, 0.0725706127058263, 0.0651640616698188, 0.0590872786781321, 0.0496058593459601, 0.0424038359550988, 0.0319140094352894, 0.0246029345191814, 0.0193085471483642, 0.0153862938229095, 0.0124263235950862, 0.0101560489701349, 0.00838945604493744, 0.00699689651697593, 0.00699689651697593, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[(RDS_chic1_c2)_plus_(RDBuk_chic1_c2)]",
        "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 251,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 249,
          "fXmin" : 5.949988,
          "fXmax" : 6.550012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.67831043679086,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.67831043679086,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "_ymin" : 0,
      "_ymax" : 6.07119130617351,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[histo1_rUHjcQ]",
      "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "fLineColor" : 616,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1182,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 100,
      "fX" : [5.99999, 6, 6.005, 6.01, 6.015, 6.02, 6.025, 6.03, 6.035, 6.04, 6.045, 6.05, 6.055, 6.06, 6.065, 6.07, 6.075, 6.08, 6.085, 6.09, 6.095, 6.1, 6.105, 6.11, 6.115, 6.12, 6.125, 6.13, 6.135, 6.14, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.455, 6.46, 6.47, 6.48, 6.49, 6.495, 6.5, 6.5, 6.50001],
      "fY" : [0, 7.22132325026493, 7.22132325026493, 7.50366831007461, 7.7860133698843, 8.11830547214247, 8.45059757440063, 8.81006880911521, 9.16954004382973, 9.53216262166194, 9.89478519949416, 10.2371100304557, 10.5794348614173, 10.8901394788997, 11.2008440963821, 11.4864827070204, 11.7721213176587, 12.0437881472158, 12.3154549767729, 12.5729941534518, 12.8305333301307, 13.0629660137844, 13.2953986974381, 13.4876842718058, 13.6799698461734, 13.8109937556816, 13.9420176651897, 13.9818140629325, 14.0216104606752, 13.9426421645325, 13.8636738683897, 13.6625289054533, 13.4613839425169, 13.1712058188281, 12.8810276951392, 12.5573735726472, 12.2337194501552, 11.9186175273333, 11.6035156045114, 11.2975387608214, 10.9915619171314, 10.6589482027725, 10.3263344884136, 9.92685885820115, 9.52738322798871, 9.04923738114151, 8.57109153429432, 8.04281316768165, 6.98863575670919, 6.4627367123493, 5.98426292743558, 5.50578914252186, 5.09139283635981, 4.67699653019775, 4.3186358820372, 3.96027523387664, 3.64472669786994, 3.3291781618633, 3.05323928108926, 2.77730040031522, 2.54641833739579, 2.31553627447636, 2.13174773735711, 1.94795920023786, 1.80297862870673, 1.65799805717563, 1.53871514017267, 1.41943222316971, 1.3173432179228, 1.21525421267588, 1.12810391238107, 1.04095361208626, 0.967220242413247, 0.893486872740242, 0.829677330269588, 0.765867787798933, 0.709489863418398, 0.653111939037862, 0.604474687806089, 0.555837436574316, 0.515611996016818, 0.475386555459327, 0.442574435135906, 0.409762314812485, 0.382642251061659, 0.355522187310833, 0.332904392486924, 0.310286597663016, 0.291533967936454, 0.272781338209895, 0.257576373357711, 0.242371408505527, 0.23032391505037, 0.208367966489724, 0.189458033716352, 0.172086014393509, 0.163715472738549, 0.163715472738549, 0.163715472738549, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[histo1_rUHjcQ]",
        "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.949988,
          "fXmax" : 6.550012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 15.4237715067427,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 15.4237715067427,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "_ymin" : 0,
      "_ymax" : 14.0216104606752,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[exppol]",
      "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [5.98999, 5.99, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.11, 6.12, 6.13, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.46, 6.47, 6.48, 6.49, 6.5, 6.5, 6.51, 6.51001],
      "fY" : [0, 20.9379226890785, 20.9379226890785, 20.7739835958487, 20.6113281078116, 20.4499461746355, 20.2898278246801, 20.1309631643811, 19.9733423776384, 19.8169557252095, 19.6617935441083, 19.5078462470073, 19.3551043216458, 19.2035583302417, 19.0531989089086, 18.9040167670774, 18.7560026869217, 18.6091475227886, 18.4634422006337, 18.3188777174603, 18.1754451407627, 18.0331356079752, 17.8919403259234, 17.7518505702819, 17.6128576850345, 17.4749530819395, 17.3381282399994, 17.2023747049341, 17.0676840886583, 16.9340480687638, 16.8014583880047, 16.6699068537876, 16.539385337665, 16.4098857748335, 16.2814001636351, 16.153920565063, 16.0274391022709, 15.9019479600864, 15.7774393845283, 15.6539056823269, 15.5313392204494, 15.4097324256276, 15.2890777838904, 15.1693678400993, 15.0505951974879, 14.9327525172047, 14.8158325178595, 14.6998279750741, 14.5847317210353, 14.4705366440521, 14.3572356881167, 14.2448218524679, 14.1332881911591, 14.1332881911591, 14.1332881911591, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]_Comp[exppol]",
        "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.937988,
          "fXmax" : 6.562012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 23.0317149579864,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 23.0317149579864,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "_ymin" : 0,
      "_ymax" : 20.9379226890785,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]",
      "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 118,
      "fX" : [5.98999, 5.99, 6, 6.005, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.11, 6.12, 6.125, 6.13, 6.135, 6.14, 6.145, 6.15, 6.155, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.235, 6.2375, 6.24, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.2575, 6.26, 6.2625, 6.26375, 6.265, 6.26625, 6.2675, 6.26875, 6.27, 6.27125, 6.2725, 6.27375, 6.275, 6.27625, 6.2775, 6.27875, 6.28, 6.28125, 6.2825, 6.28375, 6.285, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.38, 6.385, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.46, 6.47, 6.48, 6.49, 6.5, 6.5, 6.51, 6.51001],
      "fY" : [0, 28.2083571593313, 28.2083571593313, 28.1277305052325, 28.3298460213704, 28.7852318940947, 29.3193870069726, 29.8855636051707, 30.4363450564125, 30.9370356828766, 31.3829632009359, 31.7918981954054, 32.1749357565136, 32.5211443318984, 32.8047710562293, 32.9900157681454, 33.05328633752, 33.0262791506087, 33.000311087068, 32.8567237471945, 32.7144091219184, 32.4513441428021, 32.1898923411986, 31.8412499559681, 31.1172268149242, 30.380154154893, 29.6781254840515, 28.985759761031, 28.246237256059, 27.4499302387669, 26.7262101571504, 26.5111900170013, 26.4899500822714, 26.5609644070685, 26.7740086408935, 26.9594615690096, 27.2194832400152, 27.5914296456343, 28.1013149257062, 28.7975314839544, 29.6265898571774, 30.5658298113933, 31.6143501059413, 32.7681349903883, 34.0197057178454, 35.3738941229613, 36.7996700341885, 39.7872469246612, 42.7918711414975, 44.2294290009885, 45.5829540823703, 46.8356522902975, 47.9438697089884, 48.8802158238813, 49.6206117434864, 50.145251639511, 50.4394153750441, 50.4940861816413, 50.3063375586735, 49.8901695494379, 49.2442710418866, 48.3837454455718, 47.3287912969923, 46.1038879101146, 44.7368285989999, 43.2576543223697, 41.6975441829996, 35.2915547283062, 33.7722924034822, 32.3285103616367, 30.9749268957461, 29.7222761841582, 28.588682038226, 27.5661121515603, 26.6545266108627, 25.8523894775901, 25.2030562451451, 24.6942712736465, 24.2891177297838, 23.9608028745603, 23.4844212689636, 23.1679546029336, 22.9699051583161, 22.8551884941491, 22.8305998151482, 22.942142611596, 23.1462631273144, 23.5353976093, 23.5384056716334, 23.432138402011, 23.212671447951, 22.8706084537589, 22.4215721993982, 21.8999881508368, 21.3103001811955, 20.6491959050273, 19.2123267940768, 18.6042544076626, 18.0983700820143, 17.6810001702443, 17.3385661685819, 16.8357079245475, 16.4949159083351, 16.2597755956659, 15.9390747315543, 15.7042177215282, 15.5031050348905, 15.3206004693782, 15.1515041966028, 14.9934513572753, 14.8449129747819, 14.7039415917641, 14.5679178233184, 14.4350740917836, 14.3126871266678, 14.3126871266678, 14.3126871266678, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_chic2_c2_rd_both_c2_rd_both_c2_Norm[fmb_PVMJC2]",
        "fTitle" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 120,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 118,
          "fXmin" : 5.937988,
          "fXmax" : 6.562012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 55.5434947998055,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 55.5434947998055,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_chic2_c2_rd_both_c2",
      "_ymin" : 0,
      "_ymax" : 50.4940861816413,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJC2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.9,
      "fNpoints" : 50,
      "fX" : [6.005, 6.015, 6.025, 6.035, 6.045, 6.055, 6.065, 6.075, 6.085, 6.095, 6.105, 6.115, 6.125, 6.135, 6.145, 6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445, 6.455, 6.465, 6.475, 6.485, 6.495],
      "fY" : [30, 21, 33, 24, 36, 35, 39, 27, 27, 31, 35, 30, 28, 35, 34, 38, 27, 35, 30, 29, 27, 30, 35, 18, 24, 31, 40, 54, 49, 28, 18, 23, 25, 22, 21, 23, 22, 22, 24, 12, 10, 21, 16, 15, 12, 10, 17, 16, 19, 10],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJC2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.95,
          "fXmax" : 6.55,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.34105112403981,
          "fXmax" : 67.9441043632224,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 67.9441043632224,
        "fMinimum" : 1.34105112403981,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [5.44652245543606, 4.54580699932335, 5.71530168178358, 4.86461220384528, 5.97199579039322, 5.88767477058538, 6.21810171113267, 5.16377123855587, 5.16377123855587, 5.53756532580577, 5.88767477058538, 5.44652245543606, 5.25971089793461, 5.88767477058538, 5.80212840935486, 6.13716310988257, 5.16377123855587, 5.88767477058538, 5.44652245543606, 5.35393156485154, 5.16377123855587, 5.44652245543606, 5.88767477058538, 4.20288721196007, 4.86461220384528, 5.53756532580577, 6.29800017766426, 7.32564036186805, 6.97602630329686, 5.25971089793461, 4.20288721196007, 4.76071662107231, 4.96633466721007, 4.65450239544497, 4.54580699932335, 4.76071662107231, 4.65450239544497, 4.65450239544497, 4.86461220384528, 3.41526599430015, 3.10869443936164, 4.54580699932335, 3.95780102940381, 3.82938009857506, 3.41526599430015, 3.10869443936164, 4.08218389934171, 3.95780102940381, 4.32021937465496, 3.10869443936164],
      "fEYhigh" : [6.53804637266794, 5.65518197118255, 6.80256676451212, 5.96693206711369, 7.0555452840609, 6.97240965830357, 7.29837245259718, 6.2602438465527, 6.2602438465527, 6.62760123878468, 6.97240965830357, 6.53804637266794, 6.35444601200602, 6.97240965830357, 6.88810053038505, 7.21848358047952, 6.2602438465527, 6.97240965830357, 6.53804637266794, 6.44701964227479, 6.2602438465527, 6.53804637266794, 6.97240965830357, 5.32100732238368, 5.96693206711369, 6.62760123878468, 7.37726075879658, 8.39384992662381, 8.04763434666193, 6.35444601200602, 5.32100732238368, 5.8652346956897, 6.06658917312032, 5.76136640411342, 5.65518197118255, 5.8652346956897, 5.76136640411342, 5.76136640411342, 5.96693206711369, 4.55981905739127, 4.26694976100939, 5.65518197118255, 5.08306556401624, 4.95873843272062, 4.55981905739127, 4.26694976100939, 5.20371938988384, 5.08306556401624, 5.4351961614818, 4.26694976100939],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 62.3938499266238,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.01,
      "_nSigma" : 1,
      "_entries" : 1318,
      "_rawEntries" : -1,
      "_originalWeights" : [30, 21, 33, 24, 36, 35, 39, 27, 27, 31, 35, 30, 28, 35, 34, 38, 27, 35, 30, 29, 27, 30, 35, 18, 24, 31, 40, 54, 49, 28, 18, 23, 25, 22, 21, 23, 22, 22, 24, 12, 10, 21, 16, 15, 12, 10, 17, 16, 19, 10]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -585.36584568052,
  "fX2" : 6.47592592595999,
  "fY2" : 4292.68292284026,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -0.164000000402331,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 4292.68292284026,
  "fPixeltoYk" : -585.36584568052,
  "fPixeltoY" : -6.09756096065098,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 4000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 4000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_10ab2ab0",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 4000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 2645.15112600606, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]_Comp[(RDCB2_jpsi)_plus_(RDLS_jpsi)]",
      "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 241,
      "fX" : [6.149995, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.22625, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.236875, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.258125, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.2625, 6.263125, 6.26375, 6.264375, 6.2646875, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.2828125, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.311875, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.325, 6.3275, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.450005],
      "fY" : [0, 8.44163574985082, 9.08540180928122, 9.81015443323053, 10.6304799666872, 11.5644640671321, 12.6347627159688, 13.870079923135, 15.3072407184126, 16.9941576708743, 18.9942003981995, 21.3930023527866, 24.3104245661225, 27.9262892946991, 32.5474981529145, 35.4068334291564, 38.7951119822462, 42.9181775892622, 48.0932061803511, 51.2178185996233, 54.8031028763285, 58.9468882069951, 63.7669525717487, 69.4038612644083, 76.0238061033415, 83.8213178512416, 93.0217010386029, 103.883024428345, 110.026497968636, 116.697496993447, 123.93798189385, 131.792074934265, 140.306029944833, 149.528187703605, 159.508917939061, 170.300549601991, 181.957291920917, 194.535149789471, 208.091838265076, 222.68670242051, 238.380650527969, 255.236110623748, 273.317022975152, 292.688883946685, 313.418860365795, 335.575997892453, 359.23155233243, 384.459479611486, 411.337128675193, 439.946192483139, 454.927028313185, 470.373986334574, 486.299136894537, 502.715141128396, 519.635334727022, 537.073823412582, 555.045591665435, 573.566626472221, 592.654058132462, 612.326320474042, 632.603333198061, 653.506709512483, 675.059992733649, 697.288926154554, 720.221761220614, 743.889609941511, 768.32684853713, 793.571580608227, 819.666169687772, 846.657852935045, 874.599450065161, 903.55018446475, 933.576636968443, 964.652824913436, 1028.34530227211, 1093.71538123358, 1160.53280437868, 1228.53888738658, 1297.44734766388, 1366.94559156697, 1506.34051456676, 1575.4986167207, 1643.77518211826, 1710.76168191781, 1743.64091768636, 1776.04059232718, 1807.90781046688, 1839.18966359041, 1869.83337735022, 1899.78646154199, 1928.99686215137, 1957.4131148535, 1984.98449932613, 2011.66119372014, 2037.39442861957, 2062.13663981235, 2085.84161918807, 2108.46466307784, 2129.96271735321, 2150.29451860782, 2169.42073075683, 2187.30407640342, 2203.90946234058, 2219.20409857995, 2233.15761032553, 2245.74214234072, 2256.93245519186, 2266.70601288818, 2275.0430614789, 2281.92669821222, 2287.34293090616, 2291.28072723038, 2293.73205364835, 2294.69190382129, 2294.15831632892, 2292.13238161644, 2288.61823813204, 2283.62305767494, 2277.15702002875, 2269.23327700963, 2259.86790611288, 2249.07985399351, 2236.89087006814, 2223.32543057365, 2208.41065346566, 2192.17620458397, 2174.65419555322, 2155.87907392585, 2135.88750610939, 2114.71825365138, 2092.41204348344, 2069.0114327503, 2044.56066886878, 2019.10554547852, 1992.6932549582, 1965.37223818796, 1937.19203224322, 1908.20311670501, 1878.45675926625, 1848.00486130613, 1816.89980409283, 1785.19429625771, 1752.94122316633, 1720.19349878917, 1653.4250283872, 1585.30735160495, 1516.25053039241, 1376.89412141546, 1307.33864424658, 1238.32628356458, 1170.17325622822, 1103.16968993902, 1037.57826944607, 1005.38646996607, 973.784580306666, 943.089314149041, 913.277011478363, 884.315296207257, 856.174190499856, 828.82589006996, 802.24455895478, 776.406142098568, 751.288194239028, 726.86972373258, 703.131050081151, 680.053674035244, 657.620159250096, 635.814024562093, 614.619646032832, 594.022167981898, 574.007422294706, 554.561855349733, 535.67246196332, 517.326725798044, 499.512565723236, 482.218287656314, 465.432541449098, 449.144282415038, 433.342737123496, 418.017373114176, 403.157872208915, 374.796121086215, 348.178408563333, 323.227882847383, 299.869535960655, 278.02994552471, 257.637115254922, 238.620394495839, 220.910459761714, 204.439343580987, 189.140498023287, 174.948882149109, 161.801064290206, 149.635331564225, 138.391800368473, 128.012522796223, 118.441584986083, 109.625194361215, 101.51175354719, 94.051919482893, 87.1986468660835, 80.9072156094439, 75.1352424315474, 69.8426770767074, 60.5471102225209, 52.745746541412, 46.1986702809987, 40.6986288699365, 36.068404140041, 32.1579154364155, 28.8412077440357, 26.0134534665328, 21.4940214259572, 18.0790773173839, 15.4246786455542, 11.5770714184778, 8.92989974908282, 7.01644509386616, 5.59281190884271, 4.51298193784788, 3.68143135984989, 3.03265320654313, 2.52051539884248, 2.11192084674935, 1.782755195095, 1.51520541793047, 1.2959469549262, 1.11489698722384, 0.964343998729286, 0.838331582024884, 0.732216609562051, 0.642348645219703, 0.565834741964936, 0.500365095002405, 0.444082552334868, 0.395484063343421, 0.353345613671596, 0.316664590550061, 0.284615196505765, 0.284615196505765, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]_Comp[(RDCB2_jpsi)_plus_(RDLS_jpsi)]",
        "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 243,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 241,
          "fXmin" : 6.119994,
          "fXmax" : 6.480006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2524.16109420341,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2524.16109420341,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "_ymin" : 0,
      "_ymax" : 2294.69190382129,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]_Comp[pol_JxroMc]",
      "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.235, 6.24, 6.245, 6.25, 6.255, 6.26, 6.265, 6.27, 6.275, 6.28, 6.285, 6.29, 6.295, 6.3, 6.305, 6.31, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 168.898517758593, 168.898517758593, 167.694451649205, 166.490385539817, 165.286319430428, 164.08225332104, 162.878187211652, 161.674121102263, 160.470054992875, 159.265988883487, 158.061922774099, 156.85785666471, 155.653790555322, 154.449724445934, 153.245658336545, 152.041592227157, 150.837526117769, 149.63346000838, 148.429393898992, 147.225327789604, 146.021261680216, 144.817195570827, 143.613129461439, 142.409063352051, 141.204997242662, 140.000931133274, 138.796865023886, 137.592798914498, 136.388732805109, 135.184666695721, 133.980600586333, 132.776534476944, 131.572468367556, 130.368402258168, 129.16433614878, 127.960270039391, 126.756203930003, 125.552137820615, 124.348071711227, 123.144005601838, 121.93993949245, 120.735873383062, 119.531807273673, 118.327741164285, 117.123675054897, 115.919608945508, 114.71554283612, 113.511476726732, 112.307410617344, 111.103344507955, 109.899278398567, 108.695212289179, 107.49114617979, 106.287080070402, 105.083013961014, 103.878947851626, 102.674881742237, 101.470815632849, 100.266749523461, 99.0626834140724, 97.8586173046841, 96.6545511952958, 96.6545511952958, 96.6545511952958, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]_Comp[pol_JxroMc]",
        "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 185.788369534452,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 185.788369534452,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "_ymin" : 0,
      "_ymax" : 168.898517758593,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]",
      "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 113,
      "fX" : [6.144995, 6.145, 6.15, 6.155, 6.16, 6.165, 6.17, 6.175, 6.18, 6.185, 6.19, 6.195, 6.2, 6.205, 6.21, 6.215, 6.22, 6.225, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.25625, 6.2575, 6.25875, 6.26, 6.2625, 6.26375, 6.265, 6.26625, 6.2675, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.28, 6.28125, 6.2825, 6.28375, 6.285, 6.2875, 6.28875, 6.29, 6.29125, 6.2925, 6.29375, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.32, 6.325, 6.33, 6.335, 6.34, 6.345, 6.35, 6.355, 6.36, 6.365, 6.37, 6.375, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.45, 6.455, 6.455005],
      "fY" : [0, 177.340153508444, 177.340153508444, 176.779853458486, 176.300539973047, 175.916799397116, 175.646717388172, 175.51294992762, 175.544201025398, 175.777295711288, 176.260146554361, 177.056123172298, 178.250859017497, 179.964215121445, 182.376013740633, 185.79315648946, 190.836704209403, 198.93073229812, 213.400412580129, 225.055233057028, 241.451094937595, 264.524857837745, 296.753515493209, 341.158444524381, 401.257372303963, 438.409129099554, 480.995226517975, 529.577691709661, 584.763388053966, 647.231320171876, 717.781788988355, 797.420855501269, 887.50273940295, 989.969965869137, 1107.66392132018, 1236.42546111298, 1370.94795073863, 1648.14754486412, 1785.28119588827, 1917.24558956984, 2040.69044225731, 2152.26415790811, 2248.76661073846, 2290.44595800477, 2327.3050075367, 2359.05452144955, 2385.44205694665, 2406.25541923043, 2421.3255962908, 2430.52911704529, 2433.78978537252, 2431.079754904, 2422.41992269883, 2407.87963376984, 2387.57570249005, 2361.67077080652, 2330.37103655316, 2293.92339763137, 2252.61206909323, 2156.69834439301, 2045.49489909216, 1922.18506211751, 1790.11477771966, 1652.63926319752, 1374.112983315, 1238.65537316209, 1108.96924700239, 991.05784066823, 885.870827880055, 791.901776363776, 707.988022881039, 633.192149782221, 566.721304655134, 507.873672090507, 456.004417324327, 410.505463474308, 370.794895918089, 336.31282847589, 306.521350516665, 258.982958109085, 224.420321741061, 199.609046280181, 181.910082690192, 160.118185475807, 148.25022535596, 140.976816466169, 135.925143129704, 132.073905350921, 128.956384586316, 126.328685291904, 124.044789211521, 122.009172524135, 120.15632826144, 118.440124344351, 116.82746368287, 115.294231921827, 113.822616035274, 112.399291462881, 111.014175385791, 109.659556287908, 108.329477761815, 107.019296679964, 105.725362606234, 104.444782593591, 103.17524683724, 101.914898185184, 100.662233586804, 99.416029027744, 98.1752818952341, 96.9391663918016, 96.9391663918016, 96.9391663918016, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDCB2_jpsi)_plus_(RDLS_jpsi)_jpsird_jpsird_Norm[fmb_PVMJ]",
        "fTitle" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 115,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 113,
          "fXmin" : 6.113994,
          "fXmax" : 6.486006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2677.16876390977,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2677.16876390977,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDCB2_jpsi)+(RDLS_jpsi)_jpsird",
      "_ymin" : 0,
      "_ymax" : 2433.78978537252,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJ",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 60,
      "fX" : [6.1525, 6.1575, 6.1625, 6.1675, 6.1725, 6.1775, 6.1825, 6.1875, 6.1925, 6.1975, 6.2025, 6.2075, 6.2125, 6.2175, 6.2225, 6.2275, 6.2325, 6.2375, 6.2425, 6.2475, 6.2525, 6.2575, 6.2625, 6.2675, 6.2725, 6.2775, 6.2825, 6.2875, 6.2925, 6.2975, 6.3025, 6.3075, 6.3125, 6.3175, 6.3225, 6.3275, 6.3325, 6.3375, 6.3425, 6.3475, 6.3525, 6.3575, 6.3625, 6.3675, 6.3725, 6.3775, 6.3825, 6.3875, 6.3925, 6.3975, 6.4025, 6.4075, 6.4125, 6.4175, 6.4225, 6.4275, 6.4325, 6.4375, 6.4425, 6.4475],
      "fY" : [192, 180, 179, 184, 163, 154, 172, 152, 191, 173, 165, 187, 168, 213, 199, 235, 248, 269, 367, 507, 751, 1110, 1577, 2132, 2469, 2264, 1976, 1363, 879, 564, 348, 251, 194, 157, 165, 139, 126, 137, 127, 130, 136, 114, 127, 126, 134, 91, 110, 110, 107, 109, 87, 102, 99, 100, 107, 117, 105, 108, 113, 103],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmb_PVMJ",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 69.9215220944957,
          "fXmax" : 2763.34164542442,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2763.34164542442,
        "fMinimum" : 69.9215220944957,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [13.3654246238621, 12.9257215820975, 12.8884278389959, 13.0738719604982, 12.2769323391806, 11.9197423483742, 12.6244047484067, 11.8389626792531, 13.3293166859393, 12.6624465810882, 12.3549601321824, 13.183932183404, 12.4711217710729, 14.1030818665102, 13.6155942134931, 14.837861650178, 15.2559512565887, 15.9088390814219, 18.6637678967368, 22.0222112591104, 26.9089401473315, 32.8204141630922, 39.2146068846212, 45.6762926186157, 49.1915485771979, 47.0841360119107, 43.9550334607904, 36.4222155348241, 29.1521500063654, 23.2539470404394, 18.1614576065215, 15.3508674841474, 13.4373598647664, 12.0399362039844, 12.3549601321824, 11.3004237212059, 10.7361025271221, 11.21537451386, 10.7805141726785, 10.9127122105133, 11.1726175299288, 10.188779163216, 10.7805141726785, 10.7361025271221, 11.0866302262565, 9.52183408565944, 10, 10, 9.85615758860399, 9.95227248018344, 9.30941989500478, 9.61187420807835, 9.93304441438163, 9.98325482288658, 9.85615758860399, 10.3282039138539, 9.75914226434159, 9.90432602334241, 10.1418983268964, 9.66120071645079],
      "fEYhigh" : [14.3654246238621, 13.9257215820975, 13.8884278389959, 14.0738719604982, 13.2769323391806, 12.9197423483742, 13.6244047484067, 12.8389626792531, 14.3293166859393, 13.6624465810882, 13.3549601321824, 14.183932183404, 13.4711217710729, 15.1030818665102, 14.6155942134931, 15.837861650178, 16.2559512565887, 16.9088390814219, 19.6637678967368, 23.0222112591105, 27.9089401473315, 33.8204141630922, 40.2146068846212, 46.6762926186157, 50.1915485771979, 48.0841360119107, 44.9550334607904, 37.4222155348241, 30.1521500063654, 24.2539470404394, 19.1614576065215, 16.3508674841473, 14.4373598647664, 13.0399362039844, 13.3549601321824, 12.300423721206, 11.7361025271221, 12.21537451386, 11.7805141726785, 11.9127122105133, 12.1726175299287, 11.188779163216, 11.7805141726785, 11.7361025271221, 12.0866302262565, 10.5743626945331, 11, 11, 10.856157588604, 10.9522724801834, 10.3631439870544, 10.6118742080783, 10.9834032799163, 11.0333609411497, 10.856157588604, 11.3282039138539, 10.7591422643416, 10.9043260233424, 11.1418983268964, 10.6612007164508],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 2519.1915485772,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 23362,
      "_rawEntries" : -1,
      "_originalWeights" : [192, 180, 179, 184, 163, 154, 172, 152, 191, 173, 165, 187, 168, 213, 199, 235, 248, 269, 367, 507, 751, 1110, 1577, 2132, 2469, 2264, 1976, 1363, 879, 564, 348, 251, 194, 157, 165, 139, 126, 137, 127, 130, 136, 114, 127, 126, 134, 91, 110, 110, 107, 109, 87, 102, 99, 100, 107, 117, 105, 108, 113, 103]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.35555555667979,
  "fY1" : -18.6746987757134,
  "fX2" : 3.72592592595999,
  "fY2" : 53.614457957863,
  "fXtoAbsPixelk" : -9059.99997970297,
  "fXtoPixelk" : -9059.99997970297,
  "fXtoPixel" : 2700.00000794728,
  "fYtoAbsPixelk" : 593.333383854874,
  "fYtoPixelk" : 593.333383854874,
  "fYtoPixel" : -11.0666666502754,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.35555555667979,
  "fPixeltoXk" : 3.35555555667979,
  "fPixeltoX" : 3.70370369280208e-4,
  "fAbsPixeltoYk" : 53.614457957863,
  "fPixeltoYk" : -18.6746987757134,
  "fPixeltoY" : -0.0903614459169704,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.4,
  "fUymin" : -10,
  "fUxmax" : 3.7,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.4,
      "fY1" : -10,
      "fX2" : 3.7,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_243db590",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 17,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 15,
        "fXmin" : 3.4,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 45.4160651035503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]_Comp[cb2_pCWlpS]",
      "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 234,
      "fX" : [3.39998, 3.4, 3.42, 3.44, 3.45, 3.46, 3.465, 3.47, 3.475, 3.4775, 3.48, 3.4825, 3.485, 3.4875, 3.49, 3.4925, 3.49375, 3.495, 3.49625, 3.4975, 3.49875, 3.5, 3.50125, 3.5025, 3.50375, 3.504375, 3.505, 3.505625, 3.50625, 3.506875, 3.5075, 3.508125, 3.50875, 3.509375, 3.51, 3.510625, 3.51125, 3.511875, 3.5125, 3.513125, 3.51375, 3.514375, 3.515, 3.515625, 3.51625, 3.516875, 3.5175, 3.518125, 3.51875, 3.519375, 3.52, 3.520625, 3.52125, 3.521875, 3.5225, 3.523125, 3.52375, 3.524375, 3.525, 3.525625, 3.52625, 3.526875, 3.5275, 3.528125, 3.52875, 3.529375, 3.53, 3.53125, 3.5325, 3.535, 3.53625, 3.5375, 3.538125, 3.53875, 3.539375, 3.54, 3.540625, 3.54125, 3.541875, 3.5425, 3.543125, 3.54375, 3.544375, 3.545, 3.545625, 3.54625, 3.5465625, 3.546875, 3.5471875, 3.5475, 3.5478125, 3.548125, 3.5484375, 3.54875, 3.5490625, 3.549375, 3.5496875, 3.55, 3.5503125, 3.550625, 3.5509375, 3.55125, 3.5515625, 3.551875, 3.5521875, 3.5525, 3.5528125, 3.553125, 3.5534375, 3.55375, 3.5540625, 3.554375, 3.5546875, 3.555, 3.5553125, 3.555625, 3.5559375, 3.55625, 3.5565625, 3.556875, 3.5571875, 3.5575, 3.5578125, 3.558125, 3.5584375, 3.55875, 3.5590625, 3.559375, 3.5596875, 3.56, 3.5603125, 3.560625, 3.5609375, 3.56125, 3.5615625, 3.561875, 3.5625, 3.563125, 3.56375, 3.564375, 3.565, 3.565625, 3.56625, 3.566875, 3.5675, 3.568125, 3.56875, 3.569375, 3.57, 3.570625, 3.57125, 3.571875, 3.5725, 3.573125, 3.57375, 3.574375, 3.575, 3.575625, 3.57625, 3.576875, 3.5775, 3.578125, 3.57875, 3.579375, 3.58, 3.580625, 3.58125, 3.581875, 3.5825, 3.583125, 3.58375, 3.584375, 3.585, 3.585625, 3.58625, 3.586875, 3.5875, 3.588125, 3.58875, 3.589375, 3.59, 3.590625, 3.59125, 3.591875, 3.5925, 3.59375, 3.595, 3.59625, 3.5975, 3.59875, 3.6, 3.60125, 3.6025, 3.60375, 3.605, 3.60625, 3.6075, 3.60875, 3.61, 3.61125, 3.6125, 3.61375, 3.615, 3.61625, 3.6175, 3.61875, 3.62, 3.62125, 3.6225, 3.625, 3.6275, 3.63, 3.6325, 3.635, 3.6375, 3.64, 3.6425, 3.645, 3.6475, 3.65, 3.6525, 3.655, 3.6575, 3.66, 3.665, 3.67, 3.675, 3.68, 3.685, 3.69, 3.695, 3.7, 3.7, 3.70002],
      "fY" : [0, 0.00446091551981044, 0.0100098775902674, 0.025096630423121, 0.0418601258632101, 0.0728364150232942, 0.0978383239510387, 0.133220322663922, 0.184120755308501, 0.217769329136215, 0.258679658997753, 0.30867261062751, 0.370092954512362, 0.445980641488982, 0.540305201546928, 0.658289325178152, 0.728235976070131, 0.806859674920074, 0.895396269301023, 0.995281082612056, 1.10818502429173, 1.23605796944433, 1.38118102388157, 1.5462296849392, 1.73435040789792, 1.83819735267936, 1.94925372289136, 2.06809009691368, 2.19532785785923, 2.33164422936845, 2.47777786225839, 2.63453503804659, 2.80279656398289, 2.98352544405863, 3.17777542170061, 3.38670050271132, 3.61156558174991, 3.85375831254026, 4.11449637061288, 4.39029411746862, 4.67997720843719, 4.98387395769481, 5.30229092702219, 5.63551027087616, 5.98378703416606, 6.34734641613694, 6.72638101484414, 7.12104806774937, 7.5314667049481, 7.95771523243456, 8.39982846363556, 8.85779511816323, 9.33155530733502, 9.82099812650047, 10.3259593745631, 10.8462194212798, 11.381501242976, 11.9314686472011, 12.4957247065495, 13.0738104214198, 13.6652036308385, 14.2693181896317, 14.8855034292228, 15.5130439181305, 16.1511595368433, 16.7990058801936, 17.4556749986145, 18.7915389338346, 20.150267197001, 22.8979189171921, 24.2656961840578, 25.6142862596887, 26.2776664361932, 26.931746769191, 27.5749947984787, 28.2058730061987, 28.8228448075266, 29.4243806767397, 30.0089643752636, 30.5750992468411, 31.1213145437626, 31.6461717471349, 32.148270843502, 32.6262565197404, 33.0788242380487, 33.504726153068, 33.7073043972059, 33.9027768336733, 34.0910059365795, 34.2718587527908, 34.4452070583152, 34.6109275097142, 34.7689017902889, 34.9190167507965, 35.0611645444674, 35.1952427560943, 35.3211545249765, 35.4388086615151, 35.5481197572626, 35.6490082882378, 35.7414007113349, 35.825229553661, 35.9004334946514, 35.966957440821, 36.0247525930257, 36.0737765061197, 36.1139931409029, 36.1453729082745, 36.1678927055127, 36.1815359446206, 36.1862925726891, 36.1821590842415, 36.1691385255388, 36.1472404908384, 36.1164811106124, 36.0768830317459, 36.0284753897496, 35.9712937730331, 35.9053801793028, 35.8307829641566, 35.7475567819642, 35.655762519136, 35.5554672198914, 35.446744004656, 35.3296719812255, 35.2043361488477, 35.0708272953843, 34.9292418877292, 34.779681955666, 34.62225496936, 34.457073710695, 34.2842561386645, 34.1039252490453, 33.9162089285885, 33.7212398039666, 33.5191550857267, 33.0942096608001, 32.6425557963445, 32.1654392456763, 31.6641626586154, 31.1400796705827, 30.5945888325035, 30.0291274194692, 29.445165156336, 28.8441978983452, 28.2277413044709, 27.5973245405463, 26.9544840482688, 26.300757414981, 25.6376773776917, 24.9667659931101, 24.2946694547389, 23.6409031816336, 23.0066273611177, 22.3912046948781, 21.7940205509028, 21.2144820926956, 20.6520174444174, 20.1060748903623, 19.5761221072648, 19.061645427999, 18.5621491352945, 18.0771547841682, 17.6062005518207, 17.1488406138056, 16.7046445453442, 16.2731967466963, 15.8540958915575, 15.4469543974976, 15.0513979174956, 14.6670648516782, 14.2936058784015, 13.9306835038551, 13.5779716294124, 13.2351551359745, 12.9019294845974, 12.5780003327217, 12.2630831653493, 11.9569029405505, 11.659193748704, 11.3696984848987, 11.0881685339598, 10.8143634675752, 10.5480507530256, 10.2890054730469, 9.79185401847015, 9.32125208788309, 8.87564829604034, 8.45358963198126, 8.0537147366173, 7.67474767245225, 7.31549214703603, 6.9748261549279, 6.65169700585038, 6.3451167093641, 6.05415768880876, 5.77794879947074, 5.5156716279578, 5.2665570516076, 5.02988203845158, 4.80496666980351, 4.59117136896003, 4.38789432080073, 4.19456906826742, 4.01066227279562, 3.83567162677315, 3.66912390702185, 3.51057315914427, 3.35959900335391, 3.07881743862439, 2.82387013672193, 2.59216627885912, 2.38139592572155, 2.18949732471867, 2.01462827873872, 1.85514104056479, 1.70956027185665, 1.57656366936977, 1.454964915559, 1.34369865732266, 1.24180725657694, 1.14842909061123, 1.06278820961195, 0.984185184066091, 0.845629851397534, 0.728412025892866, 0.628972329652426, 0.544389368006821, 0.47225768467552, 0.410590492376769, 0.357741867766643, 0.31234429679075, 0.31234429679075, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]_Comp[cb2_pCWlpS]",
        "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 236,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 234,
          "fXmin" : 3.369976,
          "fXmax" : 3.730024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 39.804921829958,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 39.804921829958,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "_ymin" : 0,
      "_ymax" : 36.1862925726891,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]_Comp[flat_FbJlDH]",
      "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 21,
      "fX" : [3.37998, 3.38, 3.4, 3.42, 3.44, 3.46, 3.48, 3.5, 3.52, 3.54, 3.56, 3.58, 3.6, 3.62, 3.64, 3.66, 3.68, 3.7, 3.7, 3.72, 3.72002],
      "fY" : [0, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0.198187062123668, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]_Comp[flat_FbJlDH]",
        "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.345976,
          "fXmax" : 3.754024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.218005768336035,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.218005768336035,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "_ymin" : 0,
      "_ymax" : 0.198187062123668,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]",
      "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 76,
      "fX" : [3.37998, 3.38, 3.4, 3.42, 3.44, 3.46, 3.48, 3.49, 3.495, 3.5, 3.5025, 3.505, 3.5075, 3.51, 3.5125, 3.515, 3.5175, 3.52, 3.5225, 3.525, 3.5275, 3.53, 3.535, 3.5375, 3.54, 3.5425, 3.54375, 3.545, 3.54625, 3.5475, 3.54875, 3.55, 3.55125, 3.5525, 3.55375, 3.555, 3.55625, 3.5575, 3.55875, 3.56, 3.56125, 3.5625, 3.56375, 3.565, 3.56625, 3.5675, 3.57, 3.5725, 3.57375, 3.575, 3.5775, 3.58, 3.5825, 3.585, 3.5875, 3.59, 3.5925, 3.595, 3.5975, 3.6, 3.6025, 3.605, 3.61, 3.615, 3.62, 3.625, 3.63, 3.64, 3.65, 3.66, 3.67, 3.68, 3.7, 3.7, 3.72, 3.72002],
      "fY" : [0, 0.202647977643479, 0.202647977643479, 0.208196939713936, 0.223283692546789, 0.271023477146963, 0.456866721121421, 0.738492263670597, 1.00504673704374, 1.434245031568, 1.74441674706287, 2.14744078501502, 2.67596492438206, 3.37596248382427, 4.31268343273655, 5.50047798914585, 6.9245680769678, 8.59801552575923, 10.5241464366868, 12.6939117686732, 15.0836904913465, 17.6538620607382, 23.0961059793158, 25.8124733218124, 28.4040600683224, 30.7732863089647, 31.8443588092586, 32.8244435818641, 33.7029132151917, 34.4700458149145, 35.1172038129202, 35.6369957236388, 36.0234166157846, 36.2719635682434, 36.3797230067443, 36.3454275529621, 36.1694808351568, 35.8539495812596, 35.4025232109714, 34.8204420314837, 34.1143959907121, 33.2923967229238, 32.3636263078, 31.3382667327064, 30.2273144815928, 29.0423849604688, 26.4989444771047, 23.8390902437573, 22.5893917570018, 21.4126691548193, 19.2598324901226, 17.3470276759293, 15.6451414596213, 14.1288705659788, 12.7761873948453, 11.5678855470223, 10.4871925351705, 9.51943915000676, 8.65177669410494, 7.87293473457591, 7.17301321705156, 6.54330377148777, 5.46474411373126, 4.5860813829244, 3.86731096914552, 3.27700450074806, 2.79035334098279, 2.05332810268846, 1.54188571944633, 1.18237224618976, 0.926599088016534, 0.742576430130489, 0.510531358914419, 0.510531358914419, 0.510531358914419, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRDS_jgamma_C2_jgc2rd_jgc2rd_Norm[fmchic_PVMJ]",
        "fTitle" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.345976,
          "fXmax" : 3.754024,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 40.0176953074187,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 40.0176953074187,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRDS_jgamma_C2_jgc2rd",
      "_ymin" : 0,
      "_ymax" : 36.3797230067443,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmchic_PVMJ",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 15,
      "fX" : [3.41, 3.43, 3.45, 3.47, 3.49, 3.51, 3.53, 3.55, 3.57, 3.59, 3.61, 3.63, 3.65, 3.67, 3.69],
      "fY" : [0, -0.104217439889908, 0.502967476844788, 1.51868939399719, -0.846660137176514, 3.18866086006165, 24.5791358947754, 35.3137321472168, 22.0755615234375, 14.0101499557495, -0.450858414173126, 3.81095361709595, 0.387303054332733, 2.98648905754089, 0.832416117191315],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmchic_PVMJ",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.37,
          "fXmax" : 3.73,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -8.47049184575274,
          "fXmax" : 47.7589588839548,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 47.7589588839548,
        "fMinimum" : -8.47049184575274,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEXhigh" : [0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01, 0.01],
      "fEYlow" : [0, 0.0743736801245402, 1.40821792624458, 2.05105616414345, 2.23511755577257, 4.23089894008728, 7.08794450868181, 7.75943917592905, 6.6327439159361, 5.91676789266001, 3.33384587077065, 4.0502118050124, 2.39080197496981, 2.87270878854427, 2.3793541517302],
      "fEYhigh" : [0, 0.0743736801245402, 1.40821792624458, 2.05105616414345, 2.23511755577257, 4.23089894008728, 7.08794450868181, 7.75943917592905, 6.6327439159361, 5.91676789266001, 3.33384587077065, 4.0502118050124, 2.39080197496981, 2.87270878854427, 2.3793541517302],
      "_yAxisLabel" : "Events \/ ( 0.02 )",
      "_ymin" : -3.78470428494378,
      "_ymax" : 43.0731713231458,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.02,
      "_nSigma" : 1,
      "_entries" : 107.804323107004,
      "_rawEntries" : -1,
      "_originalWeights" : [0, -0.104217439889908, 0.502967476844788, 1.51868939399719, -0.846660137176514, 3.18866086006165, 24.5791358947754, 35.3137321472168, 22.0755615234375, 14.0101499557495, -0.450858414173126, 3.81095361709595, 0.387303054332733, 2.98648905754089, 0.832416117191315]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.35555555667979,
  "fY1" : -2891.56625857113,
  "fX2" : 3.72592592595999,
  "fY2" : 21204.8193192877,
  "fXtoAbsPixelk" : -9059.99997970297,
  "fXtoPixelk" : -9059.99997970297,
  "fXtoPixel" : 2700.00000794728,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.0331999999508262,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.35555555667979,
  "fPixeltoXk" : 3.35555555667979,
  "fPixeltoX" : 3.70370369280208e-4,
  "fAbsPixeltoYk" : 21204.8193192877,
  "fPixeltoYk" : -2891.56625857113,
  "fPixeltoY" : -30.1204819723235,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.4,
  "fUymin" : 0,
  "fUxmax" : 3.7,
  "fUymax" : 20000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.4,
      "fY1" : 0,
      "fX2" : 3.7,
      "fY2" : 20000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_25c72d80",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : -503,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.025,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 3.4,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -404,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 20000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 15497.7468345931, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]_Comp[(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)]",
      "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 235,
      "fX" : [3.399995, 3.4, 3.405, 3.41, 3.415, 3.42, 3.425, 3.43, 3.4325, 3.435, 3.4375, 3.44, 3.4425, 3.445, 3.44625, 3.4475, 3.44875, 3.45, 3.45125, 3.4525, 3.45375, 3.455, 3.45625, 3.4575, 3.45875, 3.46, 3.46125, 3.4625, 3.463125, 3.46375, 3.464375, 3.465, 3.465625, 3.46625, 3.466875, 3.4675, 3.468125, 3.46875, 3.469375, 3.47, 3.470625, 3.47125, 3.471875, 3.4725, 3.473125, 3.47375, 3.474375, 3.475, 3.475625, 3.47625, 3.476875, 3.4775, 3.478125, 3.47875, 3.479375, 3.48, 3.480625, 3.48125, 3.481875, 3.4825, 3.483125, 3.48375, 3.484375, 3.485, 3.485625, 3.48625, 3.4875, 3.48875, 3.49, 3.49125, 3.4925, 3.493125, 3.49375, 3.494375, 3.495, 3.495625, 3.49625, 3.496875, 3.4975, 3.498125, 3.49875, 3.499375, 3.5, 3.500625, 3.5009375, 3.50125, 3.5015625, 3.501875, 3.5021875, 3.5025, 3.5028125, 3.503125, 3.5034375, 3.50375, 3.5040625, 3.504375, 3.5046875, 3.505, 3.5053125, 3.505625, 3.5059375, 3.50625, 3.5065625, 3.506875, 3.5071875, 3.5075, 3.5078125, 3.508125, 3.5084375, 3.50875, 3.5090625, 3.509375, 3.5096875, 3.51, 3.5103125, 3.510625, 3.5109375, 3.51125, 3.5115625, 3.511875, 3.5121875, 3.5125, 3.5128125, 3.513125, 3.5134375, 3.51375, 3.5140625, 3.514375, 3.5146875, 3.515, 3.5153125, 3.515625, 3.5159375, 3.51625, 3.5165625, 3.516875, 3.5175, 3.518125, 3.51875, 3.519375, 3.52, 3.52125, 3.5225, 3.52375, 3.525, 3.52625, 3.5275, 3.52875, 3.53, 3.530625, 3.53125, 3.531875, 3.5325, 3.533125, 3.53375, 3.534375, 3.535, 3.535625, 3.53625, 3.536875, 3.5375, 3.538125, 3.53875, 3.539375, 3.54, 3.540625, 3.54125, 3.541875, 3.5425, 3.543125, 3.54375, 3.544375, 3.545, 3.545625, 3.54625, 3.546875, 3.5475, 3.548125, 3.54875, 3.549375, 3.55, 3.55125, 3.5525, 3.55375, 3.555, 3.55625, 3.5575, 3.55875, 3.56, 3.56125, 3.5625, 3.56375, 3.565, 3.56625, 3.5675, 3.56875, 3.57, 3.57125, 3.5725, 3.57375, 3.575, 3.57625, 3.5775, 3.58, 3.5825, 3.585, 3.5875, 3.59, 3.5925, 3.595, 3.5975, 3.6, 3.6025, 3.605, 3.61, 3.615, 3.62, 3.625, 3.63, 3.635, 3.64, 3.645, 3.65, 3.655, 3.66, 3.665, 3.67, 3.675, 3.68, 3.685, 3.69, 3.695, 3.7, 3.7, 3.700005],
      "fY" : [0, 39.2250165640497, 46.2995710841728, 55.1285052564871, 66.3444515268199, 80.9341456903019, 100.497662995696, 127.687854641202, 145.425946227481, 166.912732549641, 193.144739624734, 225.379928027091, 265.191535301117, 314.527321229645, 343.493541055587, 375.773651779288, 411.745760458495, 451.824276190649, 496.462409568451, 546.154851678243, 601.44070112, 662.906734962276, 731.191154492638, 806.987980820871, 891.05233103105, 984.206875467318, 1087.3498645187, 1201.46522372167, 1262.97152806962, 1327.63535546998, 1395.61006800621, 1467.05746261132, 1542.14854970527, 1621.06443521587, 1703.99731999107, 1791.15163249646, 1882.74531285588, 1979.01126877626, 2080.19902676343, 2186.57660534142, 2298.43264081345, 2416.07880054353, 2539.85252390146, 2670.12013703023, 2807.28039463058, 2951.76851019646, 3104.06074580846, 3264.67964398419, 3434.1999975285, 3613.25566922935, 3802.54739211743, 4002.80673876537, 4211.59249788612, 4427.06257240341, 4649.11342590646, 4877.61385327278, 5112.40401623386, 5353.29458838184, 5600.06602178077, 5852.46794703731, 6110.2187182405, 6373.00511361489, 6640.48220202249, 6912.27338461142, 7187.97061994434, 7467.13483983772, 8033.95670367653, 8608.63423327731, 9186.62663197744, 9763.00609716187, 10332.5196844986, 10612.9892835786, 10889.6632202751, 11161.8281257444, 11428.7660380176, 11689.7575205189, 11944.0848739063, 12191.0354215277, 12429.9048476631, 12660.0005667774, 12880.6451012252, 13091.1794442743, 13290.966384936, 13479.3937709204, 13569.1639693886, 13655.8776860901, 13739.4668469146, 13819.865519056, 13897.0099993527, 13970.8389000522, 14041.2932318366, 14108.3164839495, 14171.8547012708, 14231.8565581875, 14288.2734291194, 14341.05945556, 14390.1716095021, 14435.569753123, 14477.2166946122, 14515.0782400298, 14549.1232410941, 14579.3236388031, 14605.6545028024, 14628.0940664215, 14646.623757308, 14661.2282235992, 14671.8953555776, 14678.6163027676, 14681.3854864383, 14680.2006074884, 14675.0626496963, 14665.9758783292, 14652.9478341141, 14635.9893225832, 14615.1143988139, 14590.3403475954, 14561.6876590613, 14529.1799998361, 14492.8441797557, 14452.7101142252, 14408.8107822926, 14361.1821805194, 14309.8632727416, 14254.8959358191, 14196.3249014832, 14134.1976943949, 14068.5645665368, 13999.4784280684, 13926.9947747783, 13851.1716122751, 13772.0693770665, 13689.7508546752, 13604.2810949526, 13515.7273247513, 13424.1588581223, 13329.6470042081, 13132.0877791755, 12923.6563961918, 12704.9853047017, 12476.7294093437, 12239.5627556191, 11754.8516290136, 11279.100529241, 10813.0990440759, 10357.0778237801, 9911.32980875317, 9476.19264227342, 9052.03191158957, 8639.22543934334, 8437.19787741247, 8238.14881872293, 8042.12272105962, 7849.16235330242, 7659.30847258231, 7472.59952732807, 7289.07138653247, 7108.75709542344, 6931.68665758788, 6757.88684345421, 6587.38102490923, 6420.18903569786, 6256.32705713039, 6095.80752851189, 5938.63908159774, 5784.82649828085, 5634.370690628, 5487.2687022976, 5343.51373029985, 5203.09516599679, 5065.99865418283, 4932.20616904457, 4801.69610575978, 4674.44338646834, 4550.4195793326, 4429.59302939179, 4311.92899991601, 4197.38982297206, 4085.93505792617, 3977.52165663303, 3872.10413408662, 3769.63474334246, 3573.33913008226, 3388.21441032089, 3213.8155006729, 3049.67835745533, 2895.32552393699, 2750.27141515661, 2614.02726372331, 2486.10566650728, 2366.02468814207, 2253.31149241856, 2147.50548664702, 2048.16097666343, 1954.84934119464, 1867.16074367811, 1784.70540731982, 1707.11448518869, 1634.0405615526, 1565.1578235691, 1500.16194398447, 1438.7697158256, 1380.71847936194, 1325.76538004091, 1224.2758536679, 1132.71893444577, 1049.76558137273, 974.305021597782, 905.410946778284, 842.310381633478, 784.356125183279, 731.00312789283, 681.788778249261, 636.316816582537, 594.244449467575, 519.135858939615, 454.45568112696, 398.595941117483, 350.238686959749, 308.287579759788, 271.822335332294, 240.066121266403, 212.360750651381, 188.147003392041, 166.94862965272, 148.359174302524, 132.031047499877, 117.666420066499, 105.009616393489, 93.8407429814494, 83.9703400211109, 75.2348822382598, 67.4929863891967, 60.6222080327639, 60.6222080327639, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]_Comp[(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)]",
        "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 237,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 235,
          "fXmin" : 3.369994,
          "fXmax" : 3.730006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16149.5240350821,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16149.5240350821,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "_ymin" : 0,
      "_ymax" : 14681.3854864383,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]_Comp[flat_bLkNlf]",
      "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "fLineColor" : 4,
      "fLineStyle" : 7,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [3.394995, 3.395, 3.4, 3.405, 3.41, 3.415, 3.42, 3.425, 3.43, 3.435, 3.44, 3.445, 3.45, 3.455, 3.46, 3.465, 3.47, 3.475, 3.48, 3.485, 3.49, 3.495, 3.5, 3.505, 3.51, 3.515, 3.52, 3.525, 3.53, 3.535, 3.54, 3.545, 3.55, 3.555, 3.56, 3.565, 3.57, 3.575, 3.58, 3.585, 3.59, 3.595, 3.6, 3.605, 3.61, 3.615, 3.62, 3.625, 3.63, 3.635, 3.64, 3.645, 3.65, 3.655, 3.66, 3.665, 3.67, 3.675, 3.68, 3.685, 3.69, 3.695, 3.7, 3.7, 3.705, 3.705005],
      "fY" : [0, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 9.84654520337206e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]_Comp[flat_bLkNlf]",
        "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.363994,
          "fXmax" : 3.736006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.08311997237093e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.08311997237093e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "_ymin" : 0,
      "_ymax" : 9.84654520337206e-7,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]",
      "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 99,
      "fX" : [3.394995, 3.395, 3.4, 3.405, 3.41, 3.415, 3.42, 3.425, 3.43, 3.435, 3.44, 3.445, 3.45, 3.455, 3.4575, 3.46, 3.4625, 3.465, 3.4675, 3.47, 3.4725, 3.47375, 3.475, 3.47625, 3.4775, 3.48, 3.4825, 3.485, 3.4875, 3.49, 3.4925, 3.495, 3.49625, 3.4975, 3.49875, 3.5, 3.50125, 3.5025, 3.50375, 3.505, 3.50625, 3.5075, 3.50875, 3.51, 3.51125, 3.5125, 3.51375, 3.515, 3.51625, 3.5175, 3.51875, 3.52, 3.5225, 3.525, 3.5275, 3.53, 3.5325, 3.535, 3.5375, 3.54, 3.5425, 3.545, 3.5475, 3.55, 3.5525, 3.555, 3.5575, 3.56, 3.565, 3.57, 3.575, 3.58, 3.585, 3.59, 3.595, 3.6, 3.605, 3.61, 3.615, 3.62, 3.625, 3.63, 3.635, 3.64, 3.645, 3.65, 3.655, 3.66, 3.665, 3.67, 3.675, 3.68, 3.685, 3.69, 3.695, 3.7, 3.7, 3.705, 3.705005],
      "fY" : [0, 39.2250175487042, 39.2250175487042, 46.2995720688274, 55.1285062411416, 66.3444525114744, 80.9341466749565, 100.497663980351, 127.687855625857, 166.912733534295, 225.379929011746, 314.527322214299, 451.824277175304, 662.90673594693, 806.987981805525, 984.206876451973, 1201.46522470632, 1467.05746359597, 1791.15163348112, 2186.57660632608, 2670.12013801489, 2951.76851118112, 3264.67964496884, 3613.255670214, 4002.80673975003, 4877.61385425743, 5852.46794802196, 6912.27338559608, 8033.95670466118, 9186.62663296209, 10332.5196854832, 11428.7660390023, 11944.084874891, 12429.9048486477, 12880.6451022099, 13290.9663859206, 13655.8776870748, 13970.8389010369, 14231.8565591722, 14435.5697541077, 14579.3236397878, 14661.2282245838, 14680.200608473, 14635.9893235679, 14529.1800008208, 14361.1821815041, 14134.1976953796, 13851.1716132598, 13515.727325736, 13132.0877801602, 12704.9853056864, 12239.5627566037, 11279.1005302257, 10357.0778247648, 9476.19264325807, 8639.225440328, 7849.16235428708, 7108.75709640809, 6420.18903668252, 5784.8264992655, 5203.09516698145, 4674.443387453, 4197.38982395672, 3769.63474432712, 3388.21441130554, 3049.67835843999, 2750.27141614126, 2486.10566749193, 2048.16097764808, 1707.11448617334, 1438.76971681026, 1224.27585465255, 1049.76558235739, 905.410947762939, 784.356126167933, 681.788779233915, 594.244450452229, 519.135859924269, 454.455682111615, 398.595942102138, 350.238687944404, 308.287580744442, 271.822336316949, 240.066122251057, 212.360751636035, 188.147004376696, 166.948630637374, 148.359175287179, 132.031048484532, 117.666421051154, 105.009617378144, 93.840743966104, 83.9703410057654, 75.2348832229144, 67.4929873738513, 60.6222090174184, 60.6222090174184, 60.6222090174184, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fit(RDS_jgamma_C1)_plus_(RDGa_jgamma_C1)_jgc1rd_jgc1rd_Norm[fmchic_PVMJ]",
        "fTitle" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.363994,
          "fXmax" : 3.736006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16148.2206693203,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16148.2206693203,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fit(RDS_jgamma_C1)+(RDGa_jgamma_C1)_jgc1rd",
      "_ymin" : 0,
      "_ymax" : 14680.200608473,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__fmchic_PVMJ",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0,
      "fNpoints" : 60,
      "fX" : [3.4025, 3.4075, 3.4125, 3.4175, 3.4225, 3.4275, 3.4325, 3.4375, 3.4425, 3.4475, 3.4525, 3.4575, 3.4625, 3.4675, 3.4725, 3.4775, 3.4825, 3.4875, 3.4925, 3.4975, 3.5025, 3.5075, 3.5125, 3.5175, 3.5225, 3.5275, 3.5325, 3.5375, 3.5425, 3.5475, 3.5525, 3.5575, 3.5625, 3.5675, 3.5725, 3.5775, 3.5825, 3.5875, 3.5925, 3.5975, 3.6025, 3.6075, 3.6125, 3.6175, 3.6225, 3.6275, 3.6325, 3.6375, 3.6425, 3.6475, 3.6525, 3.6575, 3.6625, 3.6675, 3.6725, 3.6775, 3.6825, 3.6875, 3.6925, 3.6975],
      "fY" : [-6.4219799041748, 36.5422782897949, 43.9088363647461, 57.2948875427246, 90.017578125, 137.646575927734, 178.112182617188, 264.797088623047, 305.679321289062, 529.405517578125, 632.34765625, 983.195068359375, 1418.01171875, 2041.05700683594, 2916.759765625, 3976.45678710938, 5727.03271484375, 7624.56884765625, 10047.0078125, 12055.89453125, 13516.8212890625, 14627.7587890625, 14518.0341796875, 13505.0185546875, 11613.240234375, 10001.7548828125, 8100.62744140625, 6718.19970703125, 5224.31005859375, 4179.80859375, 3430.72485351562, 2751.34448242188, 2281.626953125, 1744.27416992188, 1549.85925292969, 1275.17687988281, 995.227233886719, 878.258972167969, 820.072631835938, 676.8916015625, 490.320526123047, 468.023223876953, 345.314453125, 369.583343505859, 339.341369628906, 253.426086425781, 209.308303833008, 204.329177856445, 161.538360595703, 154.122100830078, 128.24055480957, 113.920471191406, 82.7273025512695, 86.0722808837891, 103.453987121582, 73.4255447387695, 63.9248161315918, 102.414016723633, 61.7349090576172, 66.2262420654297],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__fmchic_PVMJ",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.37,
          "fXmax" : 3.73,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -1495.15234194282,
          "fXmax" : 16236.5685379207,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16236.5685379207,
        "fMinimum" : -1495.15234194282,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [11.0869553833486, 12.8094394894245, 14.3089150619265, 16.0291200544614, 17.7214642553092, 20.4816881093264, 22.9017626519488, 25.2108728142937, 27.3554311045448, 32.8602834965978, 35.2583168694877, 41.0222959250775, 47.3707959760576, 54.6520423825121, 63.3450538017841, 72.561227439589, 85.0792987593681, 96.828450626146, 109.792973985451, 119.5584658819, 126.36362259009, 131.166342202951, 130.654613574204, 126.210637662278, 117.488458681387, 109.83166783878, 99.7950491832087, 91.4302784069177, 81.896933610415, 74.613462145405, 68.2469944178979, 62.1114828055883, 57.4794009433789, 51.9878059174418, 49.2102614941703, 45.5890314404046, 41.7597881449608, 39.6171053816166, 37.7571225996089, 34.6826324306972, 32.137065067545, 30.7221558892394, 28.5754341340376, 27.0940389185285, 26.1251836762904, 23.8089282741712, 22.639211082569, 21.4519612399819, 19.4001648468839, 19.5531814997395, 18.247361045627, 16.9429764123065, 15.7657394568954, 14.7289361100312, 15.2266295692623, 13.8179031719714, 13.1647328340849, 13.799517986158, 12.7282940117984, 12.4209790329449],
      "fEYhigh" : [11.0869553833486, 12.8094394894245, 14.3089150619265, 16.0291200544614, 17.7214642553092, 20.4816881093264, 22.9017626519488, 25.2108728142937, 27.3554311045448, 32.8602834965978, 35.2583168694877, 41.0222959250775, 47.3707959760576, 54.6520423825121, 63.3450538017841, 72.561227439589, 85.0792987593681, 96.828450626146, 109.792973985451, 119.5584658819, 126.36362259009, 131.166342202951, 130.654613574204, 126.210637662278, 117.488458681387, 109.83166783878, 99.7950491832087, 91.4302784069177, 81.896933610415, 74.613462145405, 68.2469944178979, 62.1114828055883, 57.4794009433789, 51.9878059174418, 49.2102614941703, 45.5890314404046, 41.7597881449608, 39.6171053816166, 37.7571225996089, 34.6826324306972, 32.137065067545, 30.7221558892394, 28.5754341340376, 27.0940389185285, 26.1251836762904, 23.8089282741712, 22.639211082569, 21.4519612399819, 19.4001648468839, 19.5531814997395, 18.247361045627, 16.9429764123065, 15.7657394568954, 14.7289361100312, 15.2266295692623, 13.8179031719714, 13.1647328340849, 13.799517986158, 12.7282940117984, 12.4209790329449],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : -17.5089352875234,
      "_ymax" : 14758.9251312655,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 171345.792028427,
      "_rawEntries" : -1,
      "_originalWeights" : [-6.4219799041748, 36.5422782897949, 43.9088363647461, 57.2948875427246, 90.017578125, 137.646575927734, 178.112182617188, 264.797088623047, 305.679321289062, 529.405517578125, 632.34765625, 983.195068359375, 1418.01171875, 2041.05700683594, 2916.759765625, 3976.45678710938, 5727.03271484375, 7624.56884765625, 10047.0078125, 12055.89453125, 13516.8212890625, 14627.7587890625, 14518.0341796875, 13505.0185546875, 11613.240234375, 10001.7548828125, 8100.62744140625, 6718.19970703125, 5224.31005859375, 4179.80859375, 3430.72485351562, 2751.34448242188, 2281.626953125, 1744.27416992188, 1549.85925292969, 1275.17687988281, 995.227233886719, 878.258972167969, 820.072631835938, 676.8916015625, 490.320526123047, 468.023223876953, 345.314453125, 369.583343505859, 339.341369628906, 253.426086425781, 209.308303833008, 204.329177856445, 161.538360595703, 154.122100830078, 128.24055480957, 113.920471191406, 82.7273025512695, 86.0722808837891, 103.453987121582, 73.4255447387695, 63.9248161315918, 102.414016723633, 61.7349090576172, 66.2262420654297]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.3,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.285714299230078,
  "fY1" : -5.93975902057071,
  "fX2" : 0.666666667455088,
  "fY2" : 51.8915663662904,
  "fXtoAbsPixelk" : 300.000059685755,
  "fXtoPixelk" : 300.000059685755,
  "fXtoPixel" : 1049.9999842296,
  "fYtoAbsPixelk" : 717.833383670472,
  "fYtoPixelk" : 717.833383670472,
  "fYtoPixel" : -13.8333333128442,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.285714299230078,
  "fPixeltoXk" : -0.285714299230078,
  "fPixeltoX" : 9.52380966685166e-4,
  "fAbsPixeltoYk" : 51.8915663662904,
  "fPixeltoYk" : -5.93975902057071,
  "fPixeltoY" : -0.0722891567335763,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : 1,
  "fUxmax" : 0.6,
  "fUymax" : 49,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : 1,
      "fX2" : 0.6,
      "fY2" : 49,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphAsymmErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 8,
      "fMarkerSize" : 1.8,
      "fNpoints" : 9,
      "fX" : [0.068, 0.1, 0.128, 0.011, 0.148, 0.006, 0.526, 0.28, 0.49],
      "fY" : [5, 10, 15, 20, 25, 30, 35, 40, 45],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 0.6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 49,
        "fMinimum" : 1,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0, 0, 0.042, 0, 0, 0, 0, 0, 0],
      "fEXhigh" : [0, 0, 0.043, 0, 0, 0, 0, 0, 0],
      "fEYlow" : [0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fEYhigh" : [0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 632,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 3,
      "fNpoints" : 2,
      "fX" : [0, 0.49],
      "fY" : [0, 45],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 0.539,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 49.5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 49.5,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111
    }, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.49,
      "fY1" : 45,
      "fX2" : 0,
      "fY2" : 45,
      "fFillColor" : 632,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "|>"
    }],
    "opt" : ["", "ap", "p", "|>"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 0,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
